Continuous-Time Relationship Prediction in Dynamic Heterogeneous Information Networks

Online social networks, World Wide Web, media and technological networks, and other types of so-called information networks are ubiquitous nowadays. These information networks are inherently heterogeneous and dynamic. They are heterogeneous as they consist of multi-typed objects and relations, and they are dynamic as they are constantly evolving over time. One of the challenging issues in such heterogeneous and dynamic environments is to forecast those relationships in the network that will appear in the future. In this paper, we try to solve the problem of continuous-time relationship prediction in dynamic and heterogeneous information networks. This implies predicting the time it takes for a relationship to appear in the future, given its features that have been extracted by considering both heterogeneity and temporal dynamics of the underlying network. To this end, we first introduce a feature extraction framework that combines the power of meta-path-based modeling and recurrent neural networks to effectively extract features suitable for relationship prediction regarding heterogeneity and dynamicity of the networks. Next, we propose a supervised non-parametric approach, called Non-Parametric Generalized Linear Model (NP-GLM), which infers the hidden underlying probability distribution of the relationship building time given its features. We then present a learning algorithm to train NP-GLM and an inference method to answer time-related queries. Extensive experiments conducted on synthetic data and three real-world datasets, namely Delicious, MovieLens, and DBLP, demonstrate the effectiveness of NP-GLM in solving continuous-time relationship prediction problem vis-a-vis competitive baselines

==> results/cvg_gom_0.txt <==
1	0.509717
2	1.026637
3	1.235011
4	1.356472
5	1.438165
6	1.497351
7	1.542268
8	1.577464
9	1.605696
10	1.628754
11	1.647856
12	1.663863
13	1.677408
14	1.688962
15	1.698886
16	1.707461
17	1.714910
18	1.721411
19	1.727109
20	1.732120
21	1.736542
22	1.740456
23	1.743931
24	1.747023
25	1.749783
26	1.752249
27	1.754460
28	1.756443
29	1.758227
30	1.759834
31	1.761284
32	1.762594
33	1.763779
34	1.764853
35	1.765827
36	1.766712
37	1.767516
38	1.768249
39	1.768917
40	1.769526
41	1.770083
42	1.770592
43	1.771058
44	1.771485
45	1.771876
46	1.772235
47	1.772565
48	1.772868
49	1.773148
50	1.773405
51	1.773642
52	1.773860
53	1.774062
54	1.774248
55	1.774421
56	1.774580
57	1.774728
58	1.774865
59	1.774992
60	1.775110
61	1.775220
62	1.775321
63	1.775416
64	1.775504
65	1.775586
66	1.775663
67	1.775734
68	1.775801
69	1.775863
70	1.775921
71	1.775975
72	1.776026
73	1.776074
74	1.776118
75	1.776160
76	1.776199
77	1.776236
78	1.776271
79	1.776303
80	1.776334
81	1.776362
82	1.776389
83	1.776415
84	1.776439
85	1.776461
86	1.776482
87	1.776502
88	1.776521
89	1.776539
90	1.776556
91	1.776572
92	1.776587
93	1.776601
94	1.776615
95	1.776628
96	1.776640
97	1.776651
98	1.776662
99	1.776672
100	1.776682
101	1.776691
102	1.776700
103	1.776708
104	1.776716
105	1.776724
106	1.776731
107	1.776738
108	1.776744
109	1.776750
110	1.776756
111	1.776762
112	1.776767
113	1.776772
114	1.776777
115	1.776781
116	1.776785
117	1.776789
118	1.776793
119	1.776797
120	1.776801
121	1.776804
122	1.776807
123	1.776810
124	1.776813
125	1.776816
126	1.776818
127	1.776821
128	1.776823
129	1.776826
130	1.776828
131	1.776830
132	1.776832
133	1.776834
134	1.776836
135	1.776837
136	1.776839
137	1.776840
138	1.776842
139	1.776843
140	1.776845
141	1.776846
142	1.776847
143	1.776848
144	1.776850
145	1.776851
146	1.776852
147	1.776853
148	1.776854
149	1.776854
150	1.776855
151	1.776856
152	1.776857
153	1.776858
154	1.776858
155	1.776859
156	1.776860
157	1.776860
158	1.776861
159	1.776861
160	1.776862
161	1.776863
162	1.776863
163	1.776863
164	1.776864
165	1.776864
166	1.776865
167	1.776865
168	1.776866
169	1.776866
170	1.776866
171	1.776867
172	1.776867
173	1.776867
174	1.776867
175	1.776868
176	1.776868
177	1.776868
178	1.776868
179	1.776869
180	1.776869
181	1.776869
182	1.776869
183	1.776870
184	1.776870
185	1.776870
186	1.776870
187	1.776870
188	1.776870
189	1.776870
190	1.776871
191	1.776871
192	1.776871
193	1.776871
194	1.776871
195	1.776871
196	1.776871
197	1.776871


==> results/cvg_gom_1000.txt <==
1	1.570385
2	1.763242
3	1.836809
4	1.880580
5	1.909747
6	1.930501
7	1.945919
8	1.957729
9	1.966986
10	1.974370
11	1.980347
12	1.985241
13	1.989287
14	1.992662
15	1.995495
16	1.997890
17	1.999925
18	2.001663
19	2.003153
20	2.004437
21	2.005546
22	2.006508
23	2.007344
24	2.008073
25	2.008711
26	2.009270
27	2.009761
28	2.010193
29	2.010575
30	2.010912
31	2.011210
32	2.011476
33	2.011711
34	2.011921
35	2.012108
36	2.012275
37	2.012425
38	2.012558
39	2.012679
40	2.012787
41	2.012884
42	2.012971
43	2.013050
44	2.013122
45	2.013186
46	2.013245
47	2.013298
48	2.013346
49	2.013390
50	2.013430
51	2.013466
52	2.013499
53	2.013530
54	2.013557
55	2.013583
56	2.013606
57	2.013627
58	2.013647
59	2.013665
60	2.013682
61	2.013697
62	2.013711
63	2.013724
64	2.013736
65	2.013747
66	2.013757
67	2.013767
68	2.013776
69	2.013784
70	2.013792
71	2.013799
72	2.013805
73	2.013811
74	2.013817
75	2.013822
76	2.013827
77	2.013832
78	2.013836
79	2.013840
80	2.013844
81	2.013847
82	2.013850
83	2.013853
84	2.013856
85	2.013859
86	2.013861
87	2.013864
88	2.013866
89	2.013868
90	2.013870
91	2.013871
92	2.013873
93	2.013875
94	2.013876
95	2.013878
96	2.013879
97	2.013880
98	2.013881
99	2.013882
100	2.013883
101	2.013884
102	2.013885
103	2.013886
104	2.013887
105	2.013887
106	2.013888
107	2.013889
108	2.013889
109	2.013890
110	2.013891
111	2.013891
112	2.013892
113	2.013892
114	2.013892
115	2.013893
116	2.013893
117	2.013894
118	2.013894
119	2.013894
120	2.013894
121	2.013895
122	2.013895
123	2.013895
124	2.013895
125	2.013896
126	2.013896
127	2.013896
128	2.013896
129	2.013896
130	2.013897
131	2.013897
132	2.013897
133	2.013897
134	2.013897
135	2.013897
136	2.013897
137	2.013897
138	2.013898


==> results/cvg_gom_2000.txt <==
1	1.709310
2	1.900946
3	1.976232
4	2.020819
5	2.050366
6	2.071268
7	2.086705
8	2.098459
9	2.107618
10	2.114882
11	2.120726
12	2.125484
13	2.129394
14	2.132636
15	2.135342
16	2.137615
17	2.139535
18	2.141163
19	2.142552
20	2.143739
21	2.144759
22	2.145637
23	2.146395
24	2.147052
25	2.147622
26	2.148117
27	2.148547
28	2.148923
29	2.149252
30	2.149541
31	2.149795
32	2.150019
33	2.150217
34	2.150392
35	2.150547
36	2.150684
37	2.150805
38	2.150912
39	2.151008
40	2.151093
41	2.151168
42	2.151236
43	2.151296
44	2.151350
45	2.151398
46	2.151441
47	2.151480
48	2.151515
49	2.151546
50	2.151574
51	2.151600
52	2.151622
53	2.151643
54	2.151662
55	2.151679
56	2.151694
57	2.151708
58	2.151721
59	2.151732
60	2.151743
61	2.151752
62	2.151761
63	2.151769
64	2.151776
65	2.151783
66	2.151789
67	2.151795
68	2.151800
69	2.151804
70	2.151809
71	2.151813
72	2.151816
73	2.151820
74	2.151823
75	2.151826
76	2.151829
77	2.151831
78	2.151833
79	2.151835
80	2.151837
81	2.151839
82	2.151841
83	2.151842
84	2.151844
85	2.151845
86	2.151847
87	2.151848
88	2.151849
89	2.151850
90	2.151851
91	2.151852
92	2.151852
93	2.151853
94	2.151854
95	2.151855
96	2.151855
97	2.151856
98	2.151856
99	2.151857
100	2.151857
101	2.151858
102	2.151858
103	2.151859
104	2.151859
105	2.151859
106	2.151860
107	2.151860
108	2.151860
109	2.151861
110	2.151861
111	2.151861
112	2.151861
113	2.151862
114	2.151862
115	2.151862
116	2.151862
117	2.151862
118	2.151862
119	2.151863
120	2.151863
121	2.151863
122	2.151863
123	2.151863
124	2.151863
125	2.151863
126	2.151863
127	2.151863
128	2.151864
129	2.151864
130	2.151864
131	2.151864
132	2.151864
133	2.151864
134	2.151864
135	2.151864
136	2.151864


==> results/cvg_gom_25.txt <==
1	1.124326
2	1.518745
3	1.634068
4	1.700655
5	1.744214
6	1.774667
7	1.796881
8	1.813575
9	1.826401
10	1.836426
11	1.844369
12	1.850733
13	1.855881
14	1.860077
15	1.863522
16	1.866367
17	1.868729
18	1.870698
19	1.872348
20	1.873735
21	1.874906
22	1.875897
23	1.876738
24	1.877454
25	1.878065
26	1.878587
27	1.879036
28	1.879421
29	1.879753
30	1.880039
31	1.880287
32	1.880502
33	1.880689
34	1.880851
35	1.880993
36	1.881117
37	1.881225
38	1.881320
39	1.881403
40	1.881477
41	1.881542
42	1.881599
43	1.881649
44	1.881694
45	1.881734
46	1.881770
47	1.881801
48	1.881829
49	1.881855
50	1.881877
51	1.881898
52	1.881916
53	1.881932
54	1.881947
55	1.881960
56	1.881972
57	1.881983
58	1.881993
59	1.882002
60	1.882010
61	1.882017
62	1.882024
63	1.882030
64	1.882036
65	1.882041
66	1.882046
67	1.882050
68	1.882054
69	1.882057
70	1.882061
71	1.882064
72	1.882066
73	1.882069
74	1.882071
75	1.882073
76	1.882075
77	1.882077
78	1.882079
79	1.882080
80	1.882082
81	1.882083
82	1.882084
83	1.882086
84	1.882087
85	1.882087
86	1.882088
87	1.882089
88	1.882090
89	1.882091
90	1.882091
91	1.882092
92	1.882092
93	1.882093
94	1.882093
95	1.882094
96	1.882094
97	1.882095
98	1.882095
99	1.882095
100	1.882096
101	1.882096
102	1.882096
103	1.882096
104	1.882096
105	1.882097
106	1.882097
107	1.882097
108	1.882097
109	1.882097
110	1.882097
111	1.882098
112	1.882098
113	1.882098
114	1.882098
115	1.882098


==> results/cvg_gom_3000.txt <==
1	1.794761
2	1.987650
3	2.063971
4	2.109163
5	2.139112
6	2.160301
7	2.175951
8	2.187871
9	2.197160
10	2.204530
11	2.210460
12	2.215289
13	2.219258
14	2.222549
15	2.225296
16	2.227603
17	2.229552
18	2.231205
19	2.232613
20	2.233817
21	2.234851
22	2.235740
23	2.236508
24	2.237172
25	2.237747
26	2.238248
27	2.238684
28	2.239064
29	2.239396
30	2.239687
31	2.239942
32	2.240167
33	2.240363
34	2.240537
35	2.240690
36	2.240824
37	2.240944
38	2.241049
39	2.241142
40	2.241225
41	2.241298
42	2.241364
43	2.241422
44	2.241473
45	2.241519
46	2.241560
47	2.241597
48	2.241629
49	2.241659
50	2.241685
51	2.241708
52	2.241729
53	2.241748
54	2.241765
55	2.241781
56	2.241794
57	2.241807
58	2.241818
59	2.241828
60	2.241837
61	2.241846
62	2.241853
63	2.241860
64	2.241866
65	2.241872
66	2.241877
67	2.241882
68	2.241886
69	2.241890
70	2.241893
71	2.241896
72	2.241899
73	2.241902
74	2.241905
75	2.241907
76	2.241909
77	2.241911
78	2.241913
79	2.241914
80	2.241916
81	2.241917
82	2.241919
83	2.241920
84	2.241921
85	2.241922
86	2.241923
87	2.241924
88	2.241924
89	2.241925
90	2.241926
91	2.241927
92	2.241927
93	2.241928
94	2.241928
95	2.241929
96	2.241929
97	2.241930
98	2.241930
99	2.241930
100	2.241931
101	2.241931
102	2.241931
103	2.241932
104	2.241932
105	2.241932
106	2.241932
107	2.241933
108	2.241933
109	2.241933
110	2.241933
111	2.241933
112	2.241933
113	2.241934
114	2.241934
115	2.241934
116	2.241934
117	2.241934
118	2.241934
119	2.241934
120	2.241934
121	2.241934
122	2.241935
123	2.241935
124	2.241935
125	2.241935
126	2.241935
127	2.241935
128	2.241935
129	2.241935
130	2.241935
131	2.241935
132	2.241935
133	2.241935
134	2.241935
135	2.241935
136	2.241935
137	2.241935


==> results/cvg_gom_5.txt <==
1	0.607575
2	1.140617
3	1.322027
4	1.426070
5	1.495215
6	1.544671
7	1.581693
8	1.610290
9	1.632891
10	1.651070
11	1.665897
12	1.678128
13	1.688311
14	1.696857
15	1.704078
16	1.710215
17	1.715457
18	1.719956
19	1.723830
20	1.727180
21	1.730086
22	1.732614
23	1.734820
24	1.736748
25	1.738439
26	1.739924
27	1.741231
28	1.742383
29	1.743401
30	1.744301
31	1.745099
32	1.745807
33	1.746435
34	1.746995
35	1.747493
36	1.747937
37	1.748334
38	1.748689
39	1.749006
40	1.749291
41	1.749546
42	1.749775
43	1.749980
44	1.750165
45	1.750332
46	1.750482
47	1.750618
48	1.750740
49	1.750851
50	1.750951
51	1.751042
52	1.751124
53	1.751198
54	1.751266
55	1.751328
56	1.751384
57	1.751434
58	1.751481
59	1.751523
60	1.751562
61	1.751598
62	1.751630
63	1.751660
64	1.751687
65	1.751712
66	1.751735
67	1.751756
68	1.751775
69	1.751793
70	1.751809
71	1.751824
72	1.751838
73	1.751851
74	1.751863
75	1.751874
76	1.751884
77	1.751894
78	1.751903
79	1.751911
80	1.751918
81	1.751925
82	1.751932
83	1.751938
84	1.751944
85	1.751949
86	1.751954
87	1.751959
88	1.751963
89	1.751967
90	1.751971
91	1.751974
92	1.751977
93	1.751980
94	1.751983
95	1.751986
96	1.751989
97	1.751991
98	1.751993
99	1.751995
100	1.751997
101	1.751999
102	1.752001
103	1.752002
104	1.752004
105	1.752005
106	1.752007
107	1.752008
108	1.752009
109	1.752010
110	1.752011
111	1.752012
112	1.752013
113	1.752014
114	1.752015
115	1.752016
116	1.752016
117	1.752017
118	1.752018
119	1.752018
120	1.752019
121	1.752020
122	1.752020
123	1.752021
124	1.752021
125	1.752021
126	1.752022
127	1.752022
128	1.752023
129	1.752023
130	1.752023
131	1.752024
132	1.752024
133	1.752024
134	1.752024
135	1.752025
136	1.752025
137	1.752025
138	1.752025
139	1.752026
140	1.752026
141	1.752026
142	1.752026
143	1.752026
144	1.752026
145	1.752027
146	1.752027
147	1.752027
148	1.752027
149	1.752027
150	1.752027
151	1.752027
152	1.752027


==> results/cvg_gom_50.txt <==
1	1.570385
2	1.763242
3	1.836809
4	1.880580
5	1.909747
6	1.930501
7	1.945919
8	1.957729
9	1.966986
10	1.974370
11	1.980347
12	1.985241
13	1.989287
14	1.992662
15	1.995495
16	1.997890
17	1.999925
18	2.001663
19	2.003153
20	2.004437
21	2.005546
22	2.006508
23	2.007344
24	2.008073
25	2.008711
26	2.009270
27	2.009761
28	2.010193
29	2.010575
30	2.010912
31	2.011210
32	2.011476
33	2.011711
34	2.011921
35	2.012108
36	2.012275
37	2.012425
38	2.012558
39	2.012679
40	2.012787
41	2.012884
42	2.012971
43	2.013050
44	2.013122
45	2.013186
46	2.013245
47	2.013298
48	2.013346
49	2.013390
50	2.013430
51	2.013466
52	2.013499
53	2.013530
54	2.013557
55	2.013583
56	2.013606
57	2.013627
58	2.013647
59	2.013665
60	2.013682
61	2.013697
62	2.013711
63	2.013724
64	2.013736
65	2.013747
66	2.013757
67	2.013767
68	2.013776
69	2.013784
70	2.013792
71	2.013799
72	2.013805
73	2.013811
74	2.013817
75	2.013822
76	2.013827
77	2.013832
78	2.013836
79	2.013840
80	2.013844
81	2.013847
82	2.013850
83	2.013853
84	2.013856
85	2.013859
86	2.013861
87	2.013864
88	2.013866
89	2.013868
90	2.013870
91	2.013871
92	2.013873
93	2.013875
94	2.013876
95	2.013878
96	2.013879
97	2.013880
98	2.013881
99	2.013882
100	2.013883
101	2.013884
102	2.013885
103	2.013886
104	2.013887
105	2.013887
106	2.013888
107	2.013889
108	2.013889
109	2.013890
110	2.013891
111	2.013891
112	2.013892
113	2.013892
114	2.013892
115	2.013893
116	2.013893
117	2.013894
118	2.013894
119	2.013894
120	2.013894
121	2.013895
122	2.013895
123	2.013895
124	2.013895
125	2.013896
126	2.013896
127	2.013896
128	2.013896
129	2.013896
130	2.013897
131	2.013897
132	2.013897
133	2.013897
134	2.013897
135	2.013897
136	2.013897
137	2.013897
138	2.013898


==> results/cvg_ray_0.txt <==
1	-2.062804
2	-1.499529
3	-1.253789
4	-1.100054
5	-0.989561
6	-0.904266
7	-0.835439
8	-0.778192
9	-0.729515
10	-0.687423
11	-0.650540
12	-0.617873
13	-0.588683
14	-0.562405
15	-0.538598
16	-0.516911
17	-0.497061
18	-0.478815
19	-0.461981
20	-0.446397
21	-0.431928
22	-0.418457
23	-0.405883
24	-0.394122
25	-0.383097
26	-0.372742
27	-0.363000
28	-0.353819
29	-0.345154
30	-0.336964
31	-0.329213
32	-0.321867
33	-0.314899
34	-0.308281
35	-0.301989
36	-0.296000
37	-0.290296
38	-0.284858
39	-0.279669
40	-0.274714
41	-0.269978
42	-0.265449
43	-0.261115
44	-0.256964
45	-0.252987
46	-0.249173
47	-0.245514
48	-0.242002
49	-0.238629
50	-0.235388
51	-0.232272
52	-0.229274
53	-0.226390
54	-0.223614
55	-0.220939
56	-0.218363
57	-0.215879
58	-0.213484
59	-0.211174
60	-0.208945
61	-0.206793
62	-0.204715
63	-0.202707
64	-0.200768
65	-0.198893
66	-0.197080
67	-0.195327
68	-0.193631
69	-0.191990
70	-0.190402
71	-0.188864
72	-0.187374
73	-0.185931
74	-0.184533
75	-0.183178
76	-0.181865
77	-0.180591
78	-0.179356
79	-0.178158
80	-0.176995
81	-0.175867
82	-0.174772
83	-0.173709
84	-0.172677
85	-0.171674
86	-0.170700
87	-0.169754
88	-0.168835
89	-0.167941
90	-0.167072
91	-0.166228
92	-0.165406
93	-0.164608
94	-0.163831
95	-0.163075
96	-0.162339
97	-0.161624
98	-0.160927
99	-0.160249
100	-0.159589
101	-0.158946
102	-0.158320
103	-0.157710
104	-0.157116
105	-0.156537
106	-0.155973
107	-0.155424
108	-0.154888
109	-0.154366
110	-0.153857
111	-0.153360
112	-0.152876
113	-0.152405
114	-0.151944
115	-0.151495
116	-0.151057
117	-0.150630
118	-0.150213
119	-0.149806
120	-0.149408
121	-0.149021
122	-0.148642
123	-0.148272
124	-0.147912
125	-0.147559
126	-0.147215
127	-0.146879
128	-0.146551
129	-0.146230
130	-0.145916
131	-0.145610
132	-0.145311
133	-0.145019
134	-0.144733
135	-0.144454
136	-0.144181
137	-0.143914
138	-0.143653
139	-0.143397
140	-0.143148
141	-0.142904
142	-0.142665
143	-0.142432
144	-0.142203
145	-0.141980
146	-0.141761
147	-0.141547
148	-0.141338
149	-0.141133
150	-0.140933
151	-0.140737
152	-0.140545
153	-0.140357
154	-0.140173
155	-0.139993
156	-0.139816
157	-0.139643
158	-0.139474
159	-0.139309
160	-0.139146
161	-0.138987
162	-0.138832
163	-0.138679
164	-0.138530
165	-0.138383
166	-0.138240
167	-0.138100
168	-0.137962
169	-0.137827
170	-0.137695
171	-0.137565
172	-0.137438
173	-0.137313
174	-0.137191
175	-0.137071
176	-0.136954
177	-0.136839
178	-0.136726
179	-0.136615
180	-0.136507
181	-0.136400
182	-0.136296
183	-0.136193
184	-0.136093
185	-0.135994
186	-0.135897
187	-0.135802
188	-0.135709
189	-0.135618
190	-0.135528
191	-0.135440
192	-0.135354
193	-0.135269
194	-0.135186
195	-0.135104
196	-0.135024
197	-0.134945
198	-0.134868
199	-0.134792
200	-0.134718
201	-0.134644
202	-0.134573
203	-0.134502
204	-0.134433
205	-0.134365
206	-0.134298
207	-0.134232
208	-0.134168
209	-0.134104
210	-0.134042
211	-0.133981
212	-0.133921
213	-0.133862
214	-0.133804
215	-0.133747
216	-0.133691
217	-0.133636
218	-0.133582
219	-0.133529
220	-0.133476
221	-0.133425
222	-0.133375
223	-0.133325
224	-0.133276
225	-0.133228
226	-0.133181
227	-0.133135
228	-0.133089
229	-0.133044
230	-0.133000
231	-0.132957
232	-0.132914
233	-0.132872
234	-0.132831
235	-0.132791
236	-0.132751
237	-0.132712
238	-0.132673
239	-0.132635
240	-0.132598
241	-0.132561
242	-0.132525
243	-0.132489
244	-0.132454
245	-0.132420
246	-0.132386
247	-0.132353
248	-0.132320
249	-0.132287
250	-0.132256
251	-0.132224
252	-0.132194
253	-0.132163
254	-0.132134
255	-0.132104
256	-0.132075
257	-0.132047
258	-0.132019
259	-0.131991
260	-0.131964
261	-0.131937
262	-0.131911
263	-0.131885
264	-0.131860
265	-0.131835
266	-0.131810
267	-0.131785
268	-0.131761
269	-0.131738
270	-0.131714
271	-0.131692
272	-0.131669
273	-0.131647
274	-0.131625
275	-0.131603
276	-0.131582
277	-0.131561
278	-0.131540
279	-0.131520
280	-0.131500
281	-0.131480
282	-0.131461
283	-0.131442
284	-0.131423
285	-0.131404
286	-0.131386
287	-0.131368
288	-0.131350
289	-0.131333
290	-0.131315
291	-0.131298
292	-0.131281
293	-0.131265
294	-0.131249
295	-0.131232
296	-0.131217
297	-0.131201
298	-0.131186
299	-0.131170
300	-0.131155
301	-0.131141
302	-0.131126
303	-0.131112
304	-0.131098
305	-0.131084
306	-0.131070
307	-0.131056
308	-0.131043
309	-0.131030
310	-0.131017
311	-0.131004
312	-0.130991
313	-0.130979
314	-0.130967
315	-0.130955
316	-0.130943
317	-0.130931
318	-0.130919
319	-0.130908
320	-0.130896
321	-0.130885
322	-0.130874
323	-0.130863
324	-0.130853
325	-0.130842
326	-0.130832
327	-0.130821
328	-0.130811
329	-0.130801
330	-0.130791
331	-0.130782
332	-0.130772
333	-0.130763
334	-0.130753
335	-0.130744
336	-0.130735
337	-0.130726
338	-0.130717
339	-0.130708
340	-0.130700
341	-0.130691
342	-0.130683
343	-0.130675
344	-0.130666
345	-0.130658
346	-0.130650
347	-0.130643
348	-0.130635
349	-0.130627
350	-0.130620
351	-0.130612
352	-0.130605
353	-0.130598
354	-0.130590
355	-0.130583
356	-0.130576
357	-0.130569
358	-0.130563
359	-0.130556
360	-0.130549
361	-0.130543
362	-0.130536
363	-0.130530
364	-0.130524
365	-0.130517
366	-0.130511
367	-0.130505
368	-0.130499
369	-0.130493
370	-0.130487
371	-0.130482
372	-0.130476
373	-0.130470
374	-0.130465
375	-0.130459
376	-0.130454
377	-0.130449
378	-0.130443
379	-0.130438
380	-0.130433
381	-0.130428
382	-0.130423
383	-0.130418
384	-0.130413
385	-0.130408
386	-0.130404
387	-0.130399
388	-0.130394
389	-0.130390
390	-0.130385
391	-0.130381
392	-0.130376
393	-0.130372
394	-0.130368
395	-0.130364
396	-0.130359
397	-0.130355
398	-0.130351
399	-0.130347
400	-0.130343
401	-0.130339
402	-0.130335
403	-0.130331
404	-0.130328
405	-0.130324
406	-0.130320
407	-0.130317
408	-0.130313
409	-0.130309
410	-0.130306
411	-0.130302
412	-0.130299
413	-0.130296
414	-0.130292
415	-0.130289
416	-0.130286
417	-0.130282
418	-0.130279
419	-0.130276
420	-0.130273
421	-0.130270
422	-0.130267
423	-0.130264
424	-0.130261
425	-0.130258
426	-0.130255
427	-0.130252
428	-0.130249
429	-0.130247
430	-0.130244
431	-0.130241
432	-0.130238
433	-0.130236
434	-0.130233
435	-0.130230
436	-0.130228
437	-0.130225
438	-0.130223
439	-0.130220
440	-0.130218
441	-0.130216
442	-0.130213
443	-0.130211
444	-0.130208
445	-0.130206
446	-0.130204
447	-0.130202
448	-0.130199
449	-0.130197
450	-0.130195
451	-0.130193
452	-0.130191
453	-0.130189
454	-0.130187
455	-0.130185
456	-0.130183
457	-0.130181
458	-0.130179
459	-0.130177
460	-0.130175
461	-0.130173
462	-0.130171
463	-0.130169
464	-0.130167
465	-0.130166
466	-0.130164
467	-0.130162
468	-0.130160
469	-0.130159
470	-0.130157
471	-0.130155
472	-0.130153
473	-0.130152
474	-0.130150
475	-0.130149
476	-0.130147
477	-0.130145
478	-0.130144
479	-0.130142
480	-0.130141
481	-0.130139
482	-0.130138
483	-0.130136
484	-0.130135
485	-0.130134
486	-0.130132
487	-0.130131
488	-0.130129
489	-0.130128
490	-0.130127
491	-0.130125
492	-0.130124
493	-0.130123
494	-0.130121
495	-0.130120
496	-0.130119
497	-0.130118
498	-0.130116
499	-0.130115
500	-0.130114
501	-0.130113
502	-0.130112
503	-0.130110
504	-0.130109
505	-0.130108
506	-0.130107
507	-0.130106
508	-0.130105
509	-0.130104
510	-0.130103
511	-0.130102
512	-0.130101
513	-0.130100
514	-0.130099
515	-0.130098
516	-0.130097
517	-0.130096
518	-0.130095
519	-0.130094
520	-0.130093
521	-0.130092
522	-0.130091
523	-0.130090
524	-0.130089
525	-0.130088
526	-0.130087
527	-0.130086
528	-0.130086
529	-0.130085
530	-0.130084
531	-0.130083
532	-0.130082
533	-0.130081
534	-0.130081
535	-0.130080
536	-0.130079
537	-0.130078
538	-0.130078
539	-0.130077
540	-0.130076
541	-0.130075
542	-0.130075
543	-0.130074
544	-0.130073
545	-0.130072
546	-0.130072
547	-0.130071
548	-0.130070
549	-0.130070
550	-0.130069
551	-0.130068
552	-0.130068
553	-0.130067
554	-0.130066
555	-0.130066
556	-0.130065
557	-0.130065
558	-0.130064
559	-0.130063
560	-0.130063
561	-0.130062
562	-0.130062
563	-0.130061
564	-0.130060
565	-0.130060
566	-0.130059
567	-0.130059
568	-0.130058
569	-0.130058
570	-0.130057
571	-0.130057
572	-0.130056
573	-0.130056
574	-0.130055
575	-0.130055
576	-0.130054
577	-0.130054
578	-0.130053
579	-0.130053
580	-0.130052
581	-0.130052
582	-0.130051
583	-0.130051
584	-0.130050
585	-0.130050
586	-0.130049
587	-0.130049
588	-0.130049
589	-0.130048
590	-0.130048
591	-0.130047
592	-0.130047
593	-0.130047
594	-0.130046
595	-0.130046
596	-0.130045
597	-0.130045
598	-0.130045
599	-0.130044
600	-0.130044
601	-0.130043
602	-0.130043
603	-0.130043
604	-0.130042
605	-0.130042
606	-0.130042
607	-0.130041
608	-0.130041
609	-0.130041
610	-0.130040
611	-0.130040
612	-0.130040
613	-0.130039
614	-0.130039
615	-0.130039
616	-0.130038
617	-0.130038
618	-0.130038
619	-0.130037
620	-0.130037
621	-0.130037
622	-0.130037
623	-0.130036
624	-0.130036
625	-0.130036
626	-0.130035
627	-0.130035
628	-0.130035
629	-0.130035
630	-0.130034
631	-0.130034
632	-0.130034
633	-0.130034
634	-0.130033
635	-0.130033
636	-0.130033
637	-0.130033
638	-0.130032
639	-0.130032
640	-0.130032
641	-0.130032
642	-0.130031
643	-0.130031
644	-0.130031
645	-0.130031
646	-0.130031
647	-0.130030
648	-0.130030
649	-0.130030
650	-0.130030
651	-0.130029
652	-0.130029
653	-0.130029
654	-0.130029
655	-0.130029
656	-0.130028
657	-0.130028
658	-0.130028
659	-0.130028
660	-0.130028
661	-0.130028
662	-0.130027
663	-0.130027
664	-0.130027
665	-0.130027
666	-0.130027
667	-0.130026
668	-0.130026
669	-0.130026
670	-0.130026
671	-0.130026
672	-0.130026
673	-0.130025
674	-0.130025
675	-0.130025
676	-0.130025
677	-0.130025
678	-0.130025
679	-0.130025
680	-0.130024
681	-0.130024
682	-0.130024
683	-0.130024
684	-0.130024
685	-0.130024
686	-0.130024
687	-0.130023
688	-0.130023
689	-0.130023
690	-0.130023
691	-0.130023
692	-0.130023
693	-0.130023
694	-0.130022
695	-0.130022
696	-0.130022
697	-0.130022
698	-0.130022
699	-0.130022
700	-0.130022
701	-0.130022
702	-0.130021
703	-0.130021
704	-0.130021
705	-0.130021
706	-0.130021
707	-0.130021
708	-0.130021
709	-0.130021
710	-0.130021
711	-0.130020
712	-0.130020
713	-0.130020
714	-0.130020
715	-0.130020


==> results/cvg_ray_1000.txt <==
1	1.278123
2	1.509727
3	1.609180
4	1.674400
5	1.722017
6	1.758977
7	1.788830
8	1.813627
9	1.834657
10	1.852784
11	1.868610
12	1.882574
13	1.895001
14	1.906144
15	1.916199
16	1.925322
17	1.933639
18	1.941255
19	1.948254
20	1.954709
21	1.960680
22	1.966219
23	1.971370
24	1.976172
25	1.980657
26	1.984856
27	1.988792
28	1.992490
29	1.995969
30	1.999246
31	2.002338
32	2.005259
33	2.008021
34	2.010637
35	2.013117
36	2.015470
37	2.017705
38	2.019829
39	2.021851
40	2.023775
41	2.025610
42	2.027360
43	2.029029
44	2.030624
45	2.032149
46	2.033607
47	2.035002
48	2.036337
49	2.037617
50	2.038843
51	2.040019
52	2.041148
53	2.042231
54	2.043271
55	2.044270
56	2.045231
57	2.046155
58	2.047044
59	2.047899
60	2.048723
61	2.049516
62	2.050280
63	2.051016
64	2.051726
65	2.052411
66	2.053072
67	2.053709
68	2.054324
69	2.054919
70	2.055493
71	2.056047
72	2.056583
73	2.057101
74	2.057602
75	2.058086
76	2.058555
77	2.059009
78	2.059448
79	2.059873
80	2.060284
81	2.060683
82	2.061069
83	2.061443
84	2.061805
85	2.062157
86	2.062497
87	2.062828
88	2.063148
89	2.063459
90	2.063761
91	2.064054
92	2.064338
93	2.064613
94	2.064881
95	2.065141
96	2.065394
97	2.065639
98	2.065878
99	2.066110
100	2.066335
101	2.066554
102	2.066766
103	2.066973
104	2.067175
105	2.067370
106	2.067561
107	2.067746
108	2.067926
109	2.068102
110	2.068272
111	2.068439
112	2.068600
113	2.068758
114	2.068911
115	2.069061
116	2.069206
117	2.069348
118	2.069486
119	2.069621
120	2.069752
121	2.069880
122	2.070005
123	2.070126
124	2.070245
125	2.070360
126	2.070473
127	2.070583
128	2.070690
129	2.070794
130	2.070896
131	2.070996
132	2.071093
133	2.071188
134	2.071280
135	2.071371
136	2.071459
137	2.071545
138	2.071629
139	2.071711
140	2.071791
141	2.071869
142	2.071946
143	2.072020
144	2.072093
145	2.072165
146	2.072234
147	2.072302
148	2.072369
149	2.072434
150	2.072497
151	2.072560
152	2.072620
153	2.072680
154	2.072738
155	2.072795
156	2.072850
157	2.072904
158	2.072958
159	2.073010
160	2.073060
161	2.073110
162	2.073159
163	2.073207
164	2.073253
165	2.073299
166	2.073343
167	2.073387
168	2.073430
169	2.073472
170	2.073513
171	2.073553
172	2.073592
173	2.073631
174	2.073669
175	2.073706
176	2.073742
177	2.073777
178	2.073812
179	2.073846
180	2.073879
181	2.073912
182	2.073944
183	2.073975
184	2.074006
185	2.074036
186	2.074066
187	2.074095
188	2.074123
189	2.074151
190	2.074178
191	2.074205
192	2.074231
193	2.074257
194	2.074282
195	2.074307
196	2.074331
197	2.074355
198	2.074378
199	2.074401
200	2.074423
201	2.074445
202	2.074467
203	2.074488
204	2.074509
205	2.074530
206	2.074550
207	2.074569
208	2.074589
209	2.074607
210	2.074626
211	2.074644
212	2.074662
213	2.074680
214	2.074697
215	2.074714
216	2.074731
217	2.074747
218	2.074763
219	2.074779
220	2.074794
221	2.074810
222	2.074825
223	2.074839
224	2.074854
225	2.074868
226	2.074882
227	2.074895
228	2.074909
229	2.074922
230	2.074935
231	2.074948
232	2.074961
233	2.074973
234	2.074985
235	2.074997
236	2.075009
237	2.075020
238	2.075031
239	2.075043
240	2.075054
241	2.075064
242	2.075075
243	2.075085
244	2.075095
245	2.075105
246	2.075115
247	2.075125
248	2.075135
249	2.075144
250	2.075153
251	2.075162
252	2.075171
253	2.075180
254	2.075189
255	2.075197
256	2.075205
257	2.075214
258	2.075222
259	2.075230
260	2.075238
261	2.075245
262	2.075253
263	2.075260
264	2.075268
265	2.075275
266	2.075282
267	2.075289
268	2.075296
269	2.075302
270	2.075309
271	2.075316
272	2.075322
273	2.075328
274	2.075335
275	2.075341
276	2.075347
277	2.075353
278	2.075359
279	2.075364
280	2.075370
281	2.075376
282	2.075381
283	2.075387
284	2.075392
285	2.075397
286	2.075402
287	2.075408
288	2.075413
289	2.075417
290	2.075422
291	2.075427
292	2.075432
293	2.075436
294	2.075441
295	2.075446
296	2.075450
297	2.075454
298	2.075459
299	2.075463
300	2.075467
301	2.075471
302	2.075475
303	2.075479
304	2.075483
305	2.075487
306	2.075491
307	2.075495
308	2.075498
309	2.075502
310	2.075506
311	2.075509
312	2.075513
313	2.075516
314	2.075519
315	2.075523
316	2.075526
317	2.075529
318	2.075532
319	2.075536
320	2.075539
321	2.075542
322	2.075545
323	2.075548
324	2.075551
325	2.075554
326	2.075556
327	2.075559
328	2.075562
329	2.075565
330	2.075567
331	2.075570
332	2.075573
333	2.075575
334	2.075578
335	2.075580
336	2.075583
337	2.075585
338	2.075587
339	2.075590
340	2.075592
341	2.075594
342	2.075597
343	2.075599
344	2.075601
345	2.075603
346	2.075605
347	2.075607
348	2.075609
349	2.075612
350	2.075614
351	2.075616
352	2.075617
353	2.075619
354	2.075621
355	2.075623
356	2.075625
357	2.075627
358	2.075629
359	2.075630
360	2.075632
361	2.075634
362	2.075636
363	2.075637
364	2.075639
365	2.075641
366	2.075642
367	2.075644
368	2.075645
369	2.075647
370	2.075648
371	2.075650
372	2.075651
373	2.075653
374	2.075654
375	2.075656
376	2.075657
377	2.075658
378	2.075660
379	2.075661
380	2.075662
381	2.075664
382	2.075665
383	2.075666
384	2.075668
385	2.075669
386	2.075670
387	2.075671
388	2.075672
389	2.075674
390	2.075675
391	2.075676
392	2.075677
393	2.075678
394	2.075679
395	2.075680
396	2.075681
397	2.075682
398	2.075683
399	2.075684
400	2.075685
401	2.075686
402	2.075687
403	2.075688
404	2.075689
405	2.075690
406	2.075691
407	2.075692
408	2.075693
409	2.075694
410	2.075695
411	2.075696
412	2.075696
413	2.075697
414	2.075698
415	2.075699
416	2.075700
417	2.075701
418	2.075701
419	2.075702
420	2.075703
421	2.075704
422	2.075704
423	2.075705
424	2.075706
425	2.075707
426	2.075707
427	2.075708
428	2.075709
429	2.075709
430	2.075710
431	2.075711
432	2.075711
433	2.075712
434	2.075713
435	2.075713
436	2.075714
437	2.075714
438	2.075715
439	2.075716
440	2.075716
441	2.075717
442	2.075717
443	2.075718
444	2.075718
445	2.075719
446	2.075720
447	2.075720
448	2.075721
449	2.075721
450	2.075722
451	2.075722
452	2.075723
453	2.075723
454	2.075724
455	2.075724
456	2.075725
457	2.075725
458	2.075726
459	2.075726
460	2.075726
461	2.075727
462	2.075727
463	2.075728
464	2.075728
465	2.075729
466	2.075729
467	2.075729
468	2.075730
469	2.075730
470	2.075731
471	2.075731
472	2.075731
473	2.075732
474	2.075732
475	2.075733
476	2.075733
477	2.075733
478	2.075734
479	2.075734
480	2.075734
481	2.075735
482	2.075735
483	2.075735
484	2.075736
485	2.075736
486	2.075736
487	2.075737
488	2.075737
489	2.075737
490	2.075737
491	2.075738
492	2.075738
493	2.075738
494	2.075739
495	2.075739
496	2.075739
497	2.075739
498	2.075740
499	2.075740
500	2.075740
501	2.075741
502	2.075741
503	2.075741
504	2.075741
505	2.075742
506	2.075742
507	2.075742
508	2.075742
509	2.075743
510	2.075743
511	2.075743
512	2.075743
513	2.075743
514	2.075744
515	2.075744
516	2.075744
517	2.075744
518	2.075744
519	2.075745
520	2.075745
521	2.075745
522	2.075745
523	2.075745
524	2.075746
525	2.075746
526	2.075746
527	2.075746
528	2.075746
529	2.075747
530	2.075747
531	2.075747
532	2.075747
533	2.075747
534	2.075747
535	2.075748
536	2.075748
537	2.075748
538	2.075748
539	2.075748
540	2.075748
541	2.075749
542	2.075749
543	2.075749
544	2.075749
545	2.075749
546	2.075749
547	2.075749
548	2.075750
549	2.075750
550	2.075750
551	2.075750
552	2.075750
553	2.075750
554	2.075750
555	2.075751
556	2.075751
557	2.075751
558	2.075751
559	2.075751
560	2.075751
561	2.075751
562	2.075751
563	2.075752
564	2.075752
565	2.075752
566	2.075752
567	2.075752
568	2.075752
569	2.075752
570	2.075752
571	2.075752
572	2.075753
573	2.075753
574	2.075753
575	2.075753


==> results/cvg_ray_2000.txt <==
1	1.479639
2	1.707969
3	1.810652
4	1.877984
5	1.927107
6	1.965206
7	1.995953
8	2.021472
9	2.043098
10	2.061722
11	2.077969
12	2.092291
13	2.105027
14	2.116436
15	2.126722
16	2.136046
17	2.144538
18	2.152305
19	2.159437
20	2.166008
21	2.172079
22	2.177705
23	2.182931
24	2.187797
25	2.192337
26	2.196581
27	2.200556
28	2.204285
29	2.207788
30	2.211085
31	2.214191
32	2.217121
33	2.219888
34	2.222504
35	2.224981
36	2.227328
37	2.229553
38	2.231665
39	2.233672
40	2.235580
41	2.237396
42	2.239125
43	2.240773
44	2.242344
45	2.243843
46	2.245274
47	2.246641
48	2.247947
49	2.249196
50	2.250391
51	2.251535
52	2.252631
53	2.253681
54	2.254687
55	2.255652
56	2.256578
57	2.257466
58	2.258319
59	2.259138
60	2.259925
61	2.260682
62	2.261409
63	2.262109
64	2.262782
65	2.263430
66	2.264053
67	2.264654
68	2.265232
69	2.265789
70	2.266326
71	2.266844
72	2.267343
73	2.267825
74	2.268289
75	2.268738
76	2.269170
77	2.269588
78	2.269991
79	2.270380
80	2.270757
81	2.271120
82	2.271471
83	2.271811
84	2.272139
85	2.272457
86	2.272764
87	2.273060
88	2.273348
89	2.273626
90	2.273895
91	2.274155
92	2.274407
93	2.274651
94	2.274888
95	2.275117
96	2.275338
97	2.275553
98	2.275761
99	2.275963
100	2.276159
101	2.276348
102	2.276532
103	2.276711
104	2.276883
105	2.277051
106	2.277214
107	2.277372
108	2.277525
109	2.277673
110	2.277817
111	2.277957
112	2.278093
113	2.278225
114	2.278353
115	2.278478
116	2.278599
117	2.278716
118	2.278830
119	2.278941
120	2.279048
121	2.279153
122	2.279255
123	2.279353
124	2.279449
125	2.279543
126	2.279634
127	2.279722
128	2.279808
129	2.279891
130	2.279972
131	2.280051
132	2.280128
133	2.280203
134	2.280275
135	2.280346
136	2.280415
137	2.280482
138	2.280547
139	2.280611
140	2.280672
141	2.280733
142	2.280791
143	2.280848
144	2.280904
145	2.280958
146	2.281011
147	2.281062
148	2.281112
149	2.281161
150	2.281208
151	2.281255
152	2.281300
153	2.281344
154	2.281387
155	2.281428
156	2.281469
157	2.281509
158	2.281547
159	2.281585
160	2.281622
161	2.281658
162	2.281693
163	2.281727
164	2.281760
165	2.281793
166	2.281825
167	2.281856
168	2.281886
169	2.281915
170	2.281944
171	2.281972
172	2.281999
173	2.282026
174	2.282052
175	2.282078
176	2.282103
177	2.282127
178	2.282151
179	2.282174
180	2.282197
181	2.282219
182	2.282240
183	2.282261
184	2.282282
185	2.282302
186	2.282322
187	2.282341
188	2.282360
189	2.282378
190	2.282396
191	2.282414
192	2.282431
193	2.282447
194	2.282464
195	2.282480
196	2.282496
197	2.282511
198	2.282526
199	2.282540
200	2.282555
201	2.282569
202	2.282583
203	2.282596
204	2.282609
205	2.282622
206	2.282634
207	2.282647
208	2.282659
209	2.282670
210	2.282682
211	2.282693
212	2.282704
213	2.282715
214	2.282726
215	2.282736
216	2.282746
217	2.282756
218	2.282766
219	2.282775
220	2.282784
221	2.282794
222	2.282803
223	2.282811
224	2.282820
225	2.282828
226	2.282837
227	2.282845
228	2.282853
229	2.282860
230	2.282868
231	2.282875
232	2.282883
233	2.282890
234	2.282897
235	2.282904
236	2.282910
237	2.282917
238	2.282923
239	2.282930
240	2.282936
241	2.282942
242	2.282948
243	2.282954
244	2.282959
245	2.282965
246	2.282971
247	2.282976
248	2.282981
249	2.282986
250	2.282992
251	2.282997
252	2.283001
253	2.283006
254	2.283011
255	2.283016
256	2.283020
257	2.283025
258	2.283029
259	2.283033
260	2.283037
261	2.283042
262	2.283046
263	2.283050
264	2.283054
265	2.283057
266	2.283061
267	2.283065
268	2.283069
269	2.283072
270	2.283076
271	2.283079
272	2.283082
273	2.283086
274	2.283089
275	2.283092
276	2.283095
277	2.283098
278	2.283101
279	2.283104
280	2.283107
281	2.283110
282	2.283113
283	2.283116
284	2.283119
285	2.283121
286	2.283124
287	2.283126
288	2.283129
289	2.283131
290	2.283134
291	2.283136
292	2.283139
293	2.283141
294	2.283143
295	2.283146
296	2.283148
297	2.283150
298	2.283152
299	2.283154
300	2.283156
301	2.283158
302	2.283160
303	2.283162
304	2.283164
305	2.283166
306	2.283168
307	2.283170
308	2.283171
309	2.283173
310	2.283175
311	2.283177
312	2.283178
313	2.283180
314	2.283182
315	2.283183
316	2.283185
317	2.283186
318	2.283188
319	2.283189
320	2.283191
321	2.283192
322	2.283194
323	2.283195
324	2.283197
325	2.283198
326	2.283199
327	2.283201
328	2.283202
329	2.283203
330	2.283204
331	2.283206
332	2.283207
333	2.283208
334	2.283209
335	2.283210
336	2.283211
337	2.283213
338	2.283214
339	2.283215
340	2.283216
341	2.283217
342	2.283218
343	2.283219
344	2.283220
345	2.283221
346	2.283222
347	2.283223
348	2.283224
349	2.283225
350	2.283226
351	2.283227
352	2.283227
353	2.283228
354	2.283229
355	2.283230
356	2.283231
357	2.283232
358	2.283232
359	2.283233
360	2.283234
361	2.283235
362	2.283236
363	2.283236
364	2.283237
365	2.283238
366	2.283238
367	2.283239
368	2.283240
369	2.283241
370	2.283241
371	2.283242
372	2.283243
373	2.283243
374	2.283244
375	2.283244
376	2.283245
377	2.283246
378	2.283246
379	2.283247
380	2.283247
381	2.283248
382	2.283249
383	2.283249
384	2.283250
385	2.283250
386	2.283251
387	2.283251
388	2.283252
389	2.283252
390	2.283253
391	2.283253
392	2.283254
393	2.283254
394	2.283255
395	2.283255
396	2.283256
397	2.283256
398	2.283256
399	2.283257
400	2.283257
401	2.283258
402	2.283258
403	2.283259
404	2.283259
405	2.283259
406	2.283260
407	2.283260
408	2.283260
409	2.283261
410	2.283261
411	2.283262
412	2.283262
413	2.283262
414	2.283263
415	2.283263
416	2.283263
417	2.283264
418	2.283264
419	2.283264
420	2.283265
421	2.283265
422	2.283265
423	2.283266
424	2.283266
425	2.283266
426	2.283266
427	2.283267
428	2.283267
429	2.283267
430	2.283268
431	2.283268
432	2.283268
433	2.283268
434	2.283269
435	2.283269
436	2.283269
437	2.283269
438	2.283270
439	2.283270
440	2.283270
441	2.283270
442	2.283271
443	2.283271
444	2.283271
445	2.283271
446	2.283271
447	2.283272
448	2.283272
449	2.283272
450	2.283272
451	2.283272
452	2.283273
453	2.283273
454	2.283273
455	2.283273
456	2.283273
457	2.283274
458	2.283274
459	2.283274
460	2.283274
461	2.283274
462	2.283275
463	2.283275
464	2.283275
465	2.283275
466	2.283275
467	2.283275
468	2.283276
469	2.283276
470	2.283276
471	2.283276
472	2.283276
473	2.283276
474	2.283276
475	2.283277
476	2.283277
477	2.283277
478	2.283277
479	2.283277
480	2.283277
481	2.283277
482	2.283278
483	2.283278
484	2.283278
485	2.283278
486	2.283278
487	2.283278
488	2.283278
489	2.283278
490	2.283279
491	2.283279
492	2.283279
493	2.283279
494	2.283279
495	2.283279
496	2.283279
497	2.283279
498	2.283279
499	2.283279
500	2.283280
501	2.283280
502	2.283280
503	2.283280
504	2.283280
505	2.283280
506	2.283280
507	2.283280
508	2.283280
509	2.283280
510	2.283281
511	2.283281
512	2.283281
513	2.283281
514	2.283281
515	2.283281
516	2.283281
517	2.283281
518	2.283281
519	2.283281
520	2.283281
521	2.283281
522	2.283281
523	2.283282
524	2.283282
525	2.283282
526	2.283282
527	2.283282
528	2.283282
529	2.283282
530	2.283282
531	2.283282
532	2.283282
533	2.283282
534	2.283282
535	2.283282
536	2.283282
537	2.283282
538	2.283283
539	2.283283
540	2.283283
541	2.283283
542	2.283283
543	2.283283
544	2.283283
545	2.283283
546	2.283283
547	2.283283
548	2.283283
549	2.283283
550	2.283283


==> results/cvg_ray_25.txt <==
1	0.351874
2	0.810120
3	0.964449
4	1.063564
5	1.135293
6	1.190585
7	1.234947
8	1.271548
9	1.302377
10	1.328761
11	1.351630
12	1.371659
13	1.389354
14	1.405101
15	1.419204
16	1.431903
17	1.443394
18	1.453835
19	1.463358
20	1.472074
21	1.480075
22	1.487441
23	1.494239
24	1.500528
25	1.506357
26	1.511773
27	1.516812
28	1.521509
29	1.525895
30	1.529995
31	1.533834
32	1.537434
33	1.540813
34	1.543988
35	1.546975
36	1.549788
37	1.552439
38	1.554941
39	1.557304
40	1.559537
41	1.561649
42	1.563648
43	1.565542
44	1.567338
45	1.569041
46	1.570657
47	1.572193
48	1.573653
49	1.575042
50	1.576363
51	1.577620
52	1.578817
53	1.579958
54	1.581046
55	1.582083
56	1.583073
57	1.584018
58	1.584920
59	1.585782
60	1.586605
61	1.587393
62	1.588146
63	1.588866
64	1.589555
65	1.590216
66	1.590848
67	1.591453
68	1.592034
69	1.592590
70	1.593124
71	1.593635
72	1.594126
73	1.594597
74	1.595050
75	1.595484
76	1.595901
77	1.596302
78	1.596687
79	1.597057
80	1.597413
81	1.597755
82	1.598084
83	1.598401
84	1.598705
85	1.598999
86	1.599281
87	1.599553
88	1.599815
89	1.600067
90	1.600310
91	1.600545
92	1.600771
93	1.600988
94	1.601198
95	1.601401
96	1.601596
97	1.601785
98	1.601966
99	1.602142
100	1.602311
101	1.602475
102	1.602633
103	1.602786
104	1.602933
105	1.603075
106	1.603213
107	1.603346
108	1.603475
109	1.603599
110	1.603719
111	1.603836
112	1.603948
113	1.604057
114	1.604162
115	1.604264
116	1.604363
117	1.604458
118	1.604551
119	1.604640
120	1.604727
121	1.604811
122	1.604892
123	1.604971
124	1.605047
125	1.605121
126	1.605193
127	1.605262
128	1.605330
129	1.605395
130	1.605458
131	1.605520
132	1.605579
133	1.605637
134	1.605693
135	1.605748
136	1.605801
137	1.605852
138	1.605902
139	1.605950
140	1.605997
141	1.606043
142	1.606087
143	1.606130
144	1.606172
145	1.606213
146	1.606252
147	1.606290
148	1.606328
149	1.606364
150	1.606399
151	1.606433
152	1.606467
153	1.606499
154	1.606531
155	1.606561
156	1.606591
157	1.606620
158	1.606648
159	1.606676
160	1.606703
161	1.606729
162	1.606754
163	1.606779
164	1.606803
165	1.606826
166	1.606849
167	1.606871
168	1.606893
169	1.606914
170	1.606934
171	1.606954
172	1.606974
173	1.606993
174	1.607011
175	1.607029
176	1.607047
177	1.607064
178	1.607081
179	1.607097
180	1.607113
181	1.607129
182	1.607144
183	1.607159
184	1.607173
185	1.607187
186	1.607201
187	1.607214
188	1.607227
189	1.607240
190	1.607252
191	1.607265
192	1.607276
193	1.607288
194	1.607299
195	1.607310
196	1.607321
197	1.607332
198	1.607342
199	1.607352
200	1.607362
201	1.607371
202	1.607381
203	1.607390
204	1.607399
205	1.607408
206	1.607416
207	1.607425
208	1.607433
209	1.607441
210	1.607449
211	1.607456
212	1.607464
213	1.607471
214	1.607478
215	1.607485
216	1.607492
217	1.607499
218	1.607505
219	1.607511
220	1.607518
221	1.607524
222	1.607530
223	1.607536
224	1.607541
225	1.607547
226	1.607552
227	1.607558
228	1.607563
229	1.607568
230	1.607573
231	1.607578
232	1.607583
233	1.607588
234	1.607592
235	1.607597
236	1.607601
237	1.607605
238	1.607610
239	1.607614
240	1.607618
241	1.607622
242	1.607626
243	1.607629
244	1.607633
245	1.607637
246	1.607640
247	1.607644
248	1.607647
249	1.607651
250	1.607654
251	1.607657
252	1.607660
253	1.607664
254	1.607667
255	1.607670
256	1.607672
257	1.607675
258	1.607678
259	1.607681
260	1.607684
261	1.607686
262	1.607689
263	1.607691
264	1.607694
265	1.607696
266	1.607699
267	1.607701
268	1.607703
269	1.607705
270	1.607708
271	1.607710
272	1.607712
273	1.607714
274	1.607716
275	1.607718
276	1.607720
277	1.607722
278	1.607724
279	1.607726
280	1.607727
281	1.607729
282	1.607731
283	1.607733
284	1.607734
285	1.607736
286	1.607738
287	1.607739
288	1.607741
289	1.607742
290	1.607744
291	1.607745
292	1.607747
293	1.607748
294	1.607749
295	1.607751
296	1.607752
297	1.607753
298	1.607755
299	1.607756
300	1.607757
301	1.607758
302	1.607759
303	1.607761
304	1.607762
305	1.607763
306	1.607764
307	1.607765
308	1.607766
309	1.607767
310	1.607768
311	1.607769
312	1.607770
313	1.607771
314	1.607772
315	1.607773
316	1.607774
317	1.607775
318	1.607776
319	1.607776
320	1.607777
321	1.607778
322	1.607779
323	1.607780
324	1.607781
325	1.607781
326	1.607782
327	1.607783
328	1.607784
329	1.607784
330	1.607785
331	1.607786
332	1.607786
333	1.607787
334	1.607788
335	1.607788
336	1.607789
337	1.607789
338	1.607790
339	1.607791
340	1.607791
341	1.607792
342	1.607792
343	1.607793
344	1.607793
345	1.607794
346	1.607794
347	1.607795
348	1.607795
349	1.607796
350	1.607796
351	1.607797
352	1.607797
353	1.607798
354	1.607798
355	1.607799
356	1.607799
357	1.607800
358	1.607800
359	1.607800
360	1.607801
361	1.607801
362	1.607802
363	1.607802
364	1.607802
365	1.607803
366	1.607803
367	1.607803
368	1.607804
369	1.607804
370	1.607804
371	1.607805
372	1.607805
373	1.607805
374	1.607806
375	1.607806
376	1.607806
377	1.607807
378	1.607807
379	1.607807
380	1.607807
381	1.607808
382	1.607808
383	1.607808
384	1.607808
385	1.607809
386	1.607809
387	1.607809
388	1.607809
389	1.607810
390	1.607810
391	1.607810
392	1.607810
393	1.607811
394	1.607811
395	1.607811
396	1.607811
397	1.607811
398	1.607812
399	1.607812
400	1.607812
401	1.607812
402	1.607812
403	1.607813
404	1.607813
405	1.607813
406	1.607813
407	1.607813
408	1.607813
409	1.607814
410	1.607814
411	1.607814
412	1.607814
413	1.607814
414	1.607814
415	1.607814
416	1.607815
417	1.607815
418	1.607815
419	1.607815
420	1.607815
421	1.607815
422	1.607815
423	1.607816
424	1.607816
425	1.607816
426	1.607816
427	1.607816
428	1.607816
429	1.607816
430	1.607816
431	1.607816
432	1.607817
433	1.607817
434	1.607817
435	1.607817
436	1.607817


==> results/cvg_ray_3000.txt <==
1	1.568677
2	1.799434
3	1.904615
4	1.973860
5	2.024573
6	2.064041
7	2.095994
8	2.122593
9	2.145198
10	2.164718
11	2.181789
12	2.196882
13	2.210335
14	2.222414
15	2.233327
16	2.243241
17	2.252291
18	2.260586
19	2.268217
20	2.275263
21	2.281786
22	2.287843
23	2.293481
24	2.298740
25	2.303657
26	2.308263
27	2.312584
28	2.316646
29	2.320470
30	2.324074
31	2.327477
32	2.330692
33	2.333735
34	2.336617
35	2.339351
36	2.341945
37	2.344410
38	2.346754
39	2.348985
40	2.351110
41	2.353135
42	2.355067
43	2.356912
44	2.358673
45	2.360357
46	2.361967
47	2.363508
48	2.364984
49	2.366397
50	2.367752
51	2.369051
52	2.370297
53	2.371493
54	2.372641
55	2.373744
56	2.374805
57	2.375824
58	2.376804
59	2.377747
60	2.378655
61	2.379529
62	2.380368
63	2.381178
64	2.381957
65	2.382709
66	2.383434
67	2.384133
68	2.384808
69	2.385459
70	2.386087
71	2.386694
72	2.387280
73	2.387846
74	2.388393
75	2.388922
76	2.389433
77	2.389927
78	2.390406
79	2.390868
80	2.391315
81	2.391748
82	2.392168
83	2.392573
84	2.392966
85	2.393347
86	2.393715
87	2.394072
88	2.394418
89	2.394754
90	2.395079
91	2.395394
92	2.395699
93	2.395995
94	2.396283
95	2.396561
96	2.396832
97	2.397094
98	2.397349
99	2.397596
100	2.397836
101	2.398068
102	2.398295
103	2.398514
104	2.398727
105	2.398934
106	2.399136
107	2.399331
108	2.399521
109	2.399705
110	2.399885
111	2.400059
112	2.400229
113	2.400393
114	2.400553
115	2.400709
116	2.400861
117	2.401008
118	2.401151
119	2.401291
120	2.401426
121	2.401558
122	2.401686
123	2.401811
124	2.401933
125	2.402051
126	2.402167
127	2.402279
128	2.402388
129	2.402494
130	2.402598
131	2.402698
132	2.402797
133	2.402892
134	2.402985
135	2.403076
136	2.403164
137	2.403250
138	2.403334
139	2.403416
140	2.403496
141	2.403573
142	2.403649
143	2.403723
144	2.403795
145	2.403865
146	2.403933
147	2.404000
148	2.404065
149	2.404128
150	2.404190
151	2.404250
152	2.404309
153	2.404366
154	2.404422
155	2.404477
156	2.404530
157	2.404582
158	2.404632
159	2.404682
160	2.404730
161	2.404777
162	2.404823
163	2.404868
164	2.404912
165	2.404954
166	2.404996
167	2.405037
168	2.405077
169	2.405115
170	2.405153
171	2.405190
172	2.405227
173	2.405262
174	2.405296
175	2.405330
176	2.405363
177	2.405395
178	2.405426
179	2.405457
180	2.405487
181	2.405516
182	2.405545
183	2.405573
184	2.405600
185	2.405627
186	2.405653
187	2.405679
188	2.405703
189	2.405728
190	2.405752
191	2.405775
192	2.405798
193	2.405820
194	2.405842
195	2.405863
196	2.405884
197	2.405904
198	2.405924
199	2.405944
200	2.405963
201	2.405981
202	2.405999
203	2.406017
204	2.406035
205	2.406052
206	2.406069
207	2.406085
208	2.406101
209	2.406116
210	2.406132
211	2.406147
212	2.406161
213	2.406176
214	2.406190
215	2.406204
216	2.406217
217	2.406230
218	2.406243
219	2.406256
220	2.406268
221	2.406280
222	2.406292
223	2.406304
224	2.406315
225	2.406326
226	2.406337
227	2.406348
228	2.406358
229	2.406368
230	2.406378
231	2.406388
232	2.406398
233	2.406407
234	2.406417
235	2.406426
236	2.406434
237	2.406443
238	2.406452
239	2.406460
240	2.406468
241	2.406476
242	2.406484
243	2.406492
244	2.406499
245	2.406507
246	2.406514
247	2.406521
248	2.406528
249	2.406535
250	2.406542
251	2.406549
252	2.406555
253	2.406561
254	2.406568
255	2.406574
256	2.406580
257	2.406586
258	2.406591
259	2.406597
260	2.406603
261	2.406608
262	2.406613
263	2.406619
264	2.406624
265	2.406629
266	2.406634
267	2.406639
268	2.406643
269	2.406648
270	2.406653
271	2.406657
272	2.406662
273	2.406666
274	2.406670
275	2.406674
276	2.406678
277	2.406683
278	2.406686
279	2.406690
280	2.406694
281	2.406698
282	2.406702
283	2.406705
284	2.406709
285	2.406712
286	2.406716
287	2.406719
288	2.406722
289	2.406725
290	2.406729
291	2.406732
292	2.406735
293	2.406738
294	2.406741
295	2.406744
296	2.406747
297	2.406749
298	2.406752
299	2.406755
300	2.406757
301	2.406760
302	2.406763
303	2.406765
304	2.406768
305	2.406770
306	2.406772
307	2.406775
308	2.406777
309	2.406779
310	2.406782
311	2.406784
312	2.406786
313	2.406788
314	2.406790
315	2.406792
316	2.406794
317	2.406796
318	2.406798
319	2.406800
320	2.406802
321	2.406804
322	2.406806
323	2.406807
324	2.406809
325	2.406811
326	2.406813
327	2.406814
328	2.406816
329	2.406818
330	2.406819
331	2.406821
332	2.406822
333	2.406824
334	2.406825
335	2.406827
336	2.406828
337	2.406830
338	2.406831
339	2.406833
340	2.406834
341	2.406835
342	2.406837
343	2.406838
344	2.406839
345	2.406840
346	2.406842
347	2.406843
348	2.406844
349	2.406845
350	2.406846
351	2.406848
352	2.406849
353	2.406850
354	2.406851
355	2.406852
356	2.406853
357	2.406854
358	2.406855
359	2.406856
360	2.406857
361	2.406858
362	2.406859
363	2.406860
364	2.406861
365	2.406862
366	2.406863
367	2.406864
368	2.406864
369	2.406865
370	2.406866
371	2.406867
372	2.406868
373	2.406869
374	2.406869
375	2.406870
376	2.406871
377	2.406872
378	2.406873
379	2.406873
380	2.406874
381	2.406875
382	2.406875
383	2.406876
384	2.406877
385	2.406878
386	2.406878
387	2.406879
388	2.406880
389	2.406880
390	2.406881
391	2.406881
392	2.406882
393	2.406883
394	2.406883
395	2.406884
396	2.406884
397	2.406885
398	2.406886
399	2.406886
400	2.406887
401	2.406887
402	2.406888
403	2.406888
404	2.406889
405	2.406889
406	2.406890
407	2.406890
408	2.406891
409	2.406891
410	2.406892
411	2.406892
412	2.406893
413	2.406893
414	2.406894
415	2.406894
416	2.406895
417	2.406895
418	2.406895
419	2.406896
420	2.406896
421	2.406897
422	2.406897
423	2.406897
424	2.406898
425	2.406898
426	2.406899
427	2.406899
428	2.406899
429	2.406900
430	2.406900
431	2.406900
432	2.406901
433	2.406901
434	2.406901
435	2.406902
436	2.406902
437	2.406902
438	2.406903
439	2.406903
440	2.406903
441	2.406904
442	2.406904
443	2.406904
444	2.406905
445	2.406905
446	2.406905
447	2.406905
448	2.406906
449	2.406906
450	2.406906
451	2.406907
452	2.406907
453	2.406907
454	2.406907
455	2.406908
456	2.406908
457	2.406908
458	2.406908
459	2.406909
460	2.406909
461	2.406909
462	2.406909
463	2.406910
464	2.406910
465	2.406910
466	2.406910
467	2.406910
468	2.406911
469	2.406911
470	2.406911
471	2.406911
472	2.406912
473	2.406912
474	2.406912
475	2.406912
476	2.406912
477	2.406913
478	2.406913
479	2.406913
480	2.406913
481	2.406913
482	2.406913
483	2.406914
484	2.406914
485	2.406914
486	2.406914
487	2.406914
488	2.406914
489	2.406915
490	2.406915
491	2.406915
492	2.406915
493	2.406915
494	2.406915
495	2.406916
496	2.406916
497	2.406916
498	2.406916
499	2.406916
500	2.406916
501	2.406916
502	2.406917
503	2.406917
504	2.406917
505	2.406917
506	2.406917
507	2.406917
508	2.406917
509	2.406918
510	2.406918
511	2.406918
512	2.406918
513	2.406918
514	2.406918
515	2.406918
516	2.406918
517	2.406918
518	2.406919
519	2.406919
520	2.406919
521	2.406919
522	2.406919
523	2.406919
524	2.406919
525	2.406919
526	2.406919
527	2.406920
528	2.406920
529	2.406920
530	2.406920
531	2.406920
532	2.406920
533	2.406920
534	2.406920
535	2.406920
536	2.406920
537	2.406920
538	2.406921
539	2.406921
540	2.406921
541	2.406921
542	2.406921
543	2.406921
544	2.406921
545	2.406921
546	2.406921
547	2.406921
548	2.406921
549	2.406921
550	2.406922
551	2.406922
552	2.406922
553	2.406922
554	2.406922
555	2.406922
556	2.406922
557	2.406922
558	2.406922
559	2.406922
560	2.406922
561	2.406922
562	2.406922
563	2.406922
564	2.406922
565	2.406923
566	2.406923
567	2.406923
568	2.406923
569	2.406923
570	2.406923
571	2.406923
572	2.406923
573	2.406923
574	2.406923
575	2.406923
576	2.406923
577	2.406923
578	2.406923
579	2.406923
580	2.406923
581	2.406923
582	2.406923
583	2.406924
584	2.406924
585	2.406924
586	2.406924
587	2.406924
588	2.406924
589	2.406924
590	2.406924
591	2.406924
592	2.406924
593	2.406924
594	2.406924
595	2.406924
596	2.406924
597	2.406924
598	2.406924
599	2.406924
600	2.406924
601	2.406924
602	2.406924
603	2.406924
604	2.406924
605	2.406924
606	2.406925
607	2.406925
608	2.406925
609	2.406925
610	2.406925
611	2.406925
612	2.406925
613	2.406925
614	2.406925
615	2.406925
616	2.406925


==> results/cvg_ray_5.txt <==
1	-1.386258
2	-0.794727
3	-0.573009
4	-0.434746
5	-0.335396
6	-0.258812
7	-0.197165
8	-0.146051
9	-0.102746
10	-0.065449
11	-0.032907
12	-0.004212
13	0.021312
14	0.044183
15	0.064806
16	0.083502
17	0.100533
18	0.116113
19	0.130417
20	0.143594
21	0.155770
22	0.167050
23	0.177528
24	0.187281
25	0.196380
26	0.204884
27	0.212845
28	0.220312
29	0.227325
30	0.233922
31	0.240135
32	0.245994
33	0.251525
34	0.256753
35	0.261700
36	0.266385
37	0.270827
38	0.275041
39	0.279042
40	0.282845
41	0.286462
42	0.289905
43	0.293184
44	0.296309
45	0.299289
46	0.302133
47	0.304848
48	0.307442
49	0.309922
50	0.312293
51	0.314562
52	0.316734
53	0.318814
54	0.320806
55	0.322716
56	0.324548
57	0.326305
58	0.327991
59	0.329610
60	0.331165
61	0.332658
62	0.334094
63	0.335474
64	0.336801
65	0.338077
66	0.339305
67	0.340488
68	0.341626
69	0.342722
70	0.343778
71	0.344796
72	0.345776
73	0.346722
74	0.347634
75	0.348513
76	0.349362
77	0.350180
78	0.350971
79	0.351733
80	0.352470
81	0.353182
82	0.353869
83	0.354533
84	0.355174
85	0.355795
86	0.356394
87	0.356974
88	0.357535
89	0.358077
90	0.358602
91	0.359109
92	0.359601
93	0.360076
94	0.360536
95	0.360982
96	0.361414
97	0.361832
98	0.362236
99	0.362629
100	0.363009
101	0.363377
102	0.363734
103	0.364080
104	0.364416
105	0.364741
106	0.365056
107	0.365362
108	0.365659
109	0.365947
110	0.366226
111	0.366497
112	0.366760
113	0.367015
114	0.367263
115	0.367504
116	0.367737
117	0.367964
118	0.368185
119	0.368398
120	0.368606
121	0.368808
122	0.369004
123	0.369195
124	0.369380
125	0.369560
126	0.369735
127	0.369905
128	0.370071
129	0.370231
130	0.370388
131	0.370540
132	0.370688
133	0.370831
134	0.370971
135	0.371107
136	0.371240
137	0.371369
138	0.371494
139	0.371616
140	0.371735
141	0.371851
142	0.371963
143	0.372073
144	0.372179
145	0.372283
146	0.372385
147	0.372483
148	0.372579
149	0.372673
150	0.372764
151	0.372852
152	0.372939
153	0.373023
154	0.373105
155	0.373185
156	0.373263
157	0.373339
158	0.373413
159	0.373486
160	0.373556
161	0.373625
162	0.373692
163	0.373757
164	0.373821
165	0.373883
166	0.373944
167	0.374003
168	0.374060
169	0.374117
170	0.374172
171	0.374225
172	0.374278
173	0.374329
174	0.374378
175	0.374427
176	0.374475
177	0.374521
178	0.374566
179	0.374610
180	0.374654
181	0.374696
182	0.374737
183	0.374777
184	0.374816
185	0.374855
186	0.374892
187	0.374929
188	0.374965
189	0.375000
190	0.375034
191	0.375067
192	0.375100
193	0.375132
194	0.375163
195	0.375193
196	0.375223
197	0.375252
198	0.375281
199	0.375309
200	0.375336
201	0.375362
202	0.375389
203	0.375414
204	0.375439
205	0.375463
206	0.375487
207	0.375511
208	0.375533
209	0.375556
210	0.375578
211	0.375599
212	0.375620
213	0.375640
214	0.375660
215	0.375680
216	0.375699
217	0.375718
218	0.375737
219	0.375755
220	0.375772
221	0.375790
222	0.375806
223	0.375823
224	0.375839
225	0.375855
226	0.375871
227	0.375886
228	0.375901
229	0.375916
230	0.375930
231	0.375944
232	0.375958
233	0.375971
234	0.375985
235	0.375998
236	0.376010
237	0.376023
238	0.376035
239	0.376047
240	0.376059
241	0.376070
242	0.376082
243	0.376093
244	0.376103
245	0.376114
246	0.376124
247	0.376135
248	0.376145
249	0.376155
250	0.376164
251	0.376174
252	0.376183
253	0.376192
254	0.376201
255	0.376210
256	0.376218
257	0.376227
258	0.376235
259	0.376243
260	0.376251
261	0.376259
262	0.376267
263	0.376274
264	0.376282
265	0.376289
266	0.376296
267	0.376303
268	0.376310
269	0.376317
270	0.376323
271	0.376330
272	0.376336
273	0.376343
274	0.376349
275	0.376355
276	0.376361
277	0.376367
278	0.376372
279	0.376378
280	0.376383
281	0.376389
282	0.376394
283	0.376399
284	0.376405
285	0.376410
286	0.376415
287	0.376419
288	0.376424
289	0.376429
290	0.376434
291	0.376438
292	0.376443
293	0.376447
294	0.376451
295	0.376456
296	0.376460
297	0.376464
298	0.376468
299	0.376472
300	0.376476
301	0.376480
302	0.376483
303	0.376487
304	0.376491
305	0.376494
306	0.376498
307	0.376501
308	0.376505
309	0.376508
310	0.376511
311	0.376515
312	0.376518
313	0.376521
314	0.376524
315	0.376527
316	0.376530
317	0.376533
318	0.376536
319	0.376539
320	0.376541
321	0.376544
322	0.376547
323	0.376549
324	0.376552
325	0.376555
326	0.376557
327	0.376560
328	0.376562
329	0.376565
330	0.376567
331	0.376569
332	0.376572
333	0.376574
334	0.376576
335	0.376578
336	0.376580
337	0.376582
338	0.376585
339	0.376587
340	0.376589
341	0.376591
342	0.376592
343	0.376594
344	0.376596
345	0.376598
346	0.376600
347	0.376602
348	0.376604
349	0.376605
350	0.376607
351	0.376609
352	0.376610
353	0.376612
354	0.376614
355	0.376615
356	0.376617
357	0.376618
358	0.376620
359	0.376621
360	0.376623
361	0.376624
362	0.376626
363	0.376627
364	0.376628
365	0.376630
366	0.376631
367	0.376633
368	0.376634
369	0.376635
370	0.376636
371	0.376638
372	0.376639
373	0.376640
374	0.376641
375	0.376642
376	0.376644
377	0.376645
378	0.376646
379	0.376647
380	0.376648
381	0.376649
382	0.376650
383	0.376651
384	0.376652
385	0.376653
386	0.376654
387	0.376655
388	0.376656
389	0.376657
390	0.376658
391	0.376659
392	0.376660
393	0.376661
394	0.376661
395	0.376662
396	0.376663
397	0.376664
398	0.376665
399	0.376666
400	0.376666
401	0.376667
402	0.376668
403	0.376669
404	0.376670
405	0.376670
406	0.376671
407	0.376672
408	0.376672
409	0.376673
410	0.376674
411	0.376675
412	0.376675
413	0.376676
414	0.376677
415	0.376677
416	0.376678
417	0.376678
418	0.376679
419	0.376680
420	0.376680
421	0.376681
422	0.376681
423	0.376682
424	0.376683
425	0.376683
426	0.376684
427	0.376684
428	0.376685
429	0.376685
430	0.376686
431	0.376686
432	0.376687
433	0.376687
434	0.376688
435	0.376688
436	0.376689
437	0.376689
438	0.376690
439	0.376690
440	0.376690
441	0.376691
442	0.376691
443	0.376692
444	0.376692
445	0.376693
446	0.376693
447	0.376693
448	0.376694
449	0.376694
450	0.376695
451	0.376695
452	0.376695
453	0.376696
454	0.376696
455	0.376696
456	0.376697
457	0.376697
458	0.376697
459	0.376698
460	0.376698
461	0.376698
462	0.376699
463	0.376699
464	0.376699
465	0.376700
466	0.376700
467	0.376700
468	0.376701
469	0.376701
470	0.376701
471	0.376701
472	0.376702
473	0.376702
474	0.376702
475	0.376703
476	0.376703
477	0.376703
478	0.376703
479	0.376704
480	0.376704
481	0.376704
482	0.376704
483	0.376705
484	0.376705
485	0.376705
486	0.376705
487	0.376705
488	0.376706
489	0.376706
490	0.376706
491	0.376706
492	0.376707
493	0.376707
494	0.376707
495	0.376707
496	0.376707
497	0.376708
498	0.376708
499	0.376708
500	0.376708
501	0.376708
502	0.376708
503	0.376709
504	0.376709
505	0.376709
506	0.376709
507	0.376709
508	0.376710
509	0.376710
510	0.376710
511	0.376710
512	0.376710
513	0.376710
514	0.376710
515	0.376711
516	0.376711
517	0.376711
518	0.376711
519	0.376711
520	0.376711
521	0.376711
522	0.376712
523	0.376712
524	0.376712
525	0.376712
526	0.376712
527	0.376712
528	0.376712
529	0.376713
530	0.376713
531	0.376713
532	0.376713
533	0.376713
534	0.376713
535	0.376713
536	0.376713
537	0.376713
538	0.376714
539	0.376714
540	0.376714
541	0.376714
542	0.376714
543	0.376714
544	0.376714


==> results/cvg_ray_50.txt <==
1	1.278123
2	1.509727
3	1.609180
4	1.674400
5	1.722017
6	1.758977
7	1.788830
8	1.813627
9	1.834657
10	1.852784
11	1.868610
12	1.882574
13	1.895001
14	1.906144
15	1.916199
16	1.925322
17	1.933639
18	1.941255
19	1.948254
20	1.954709
21	1.960680
22	1.966219
23	1.971370
24	1.976172
25	1.980657
26	1.984856
27	1.988792
28	1.992490
29	1.995969
30	1.999246
31	2.002338
32	2.005259
33	2.008021
34	2.010637
35	2.013117
36	2.015470
37	2.017705
38	2.019829
39	2.021851
40	2.023775
41	2.025610
42	2.027360
43	2.029029
44	2.030624
45	2.032149
46	2.033607
47	2.035002
48	2.036337
49	2.037617
50	2.038843
51	2.040019
52	2.041148
53	2.042231
54	2.043271
55	2.044270
56	2.045231
57	2.046155
58	2.047044
59	2.047899
60	2.048723
61	2.049516
62	2.050280
63	2.051016
64	2.051726
65	2.052411
66	2.053072
67	2.053709
68	2.054324
69	2.054919
70	2.055493
71	2.056047
72	2.056583
73	2.057101
74	2.057602
75	2.058086
76	2.058555
77	2.059009
78	2.059448
79	2.059873
80	2.060284
81	2.060683
82	2.061069
83	2.061443
84	2.061805
85	2.062157
86	2.062497
87	2.062828
88	2.063148
89	2.063459
90	2.063761
91	2.064054
92	2.064338
93	2.064613
94	2.064881
95	2.065141
96	2.065394
97	2.065639
98	2.065878
99	2.066110
100	2.066335
101	2.066554
102	2.066766
103	2.066973
104	2.067175
105	2.067370
106	2.067561
107	2.067746
108	2.067926
109	2.068102
110	2.068272
111	2.068439
112	2.068600
113	2.068758
114	2.068911
115	2.069061
116	2.069206
117	2.069348
118	2.069486
119	2.069621
120	2.069752
121	2.069880
122	2.070005
123	2.070126
124	2.070245
125	2.070360
126	2.070473
127	2.070583
128	2.070690
129	2.070794
130	2.070896
131	2.070996
132	2.071093
133	2.071188
134	2.071280
135	2.071371
136	2.071459
137	2.071545
138	2.071629
139	2.071711
140	2.071791
141	2.071869
142	2.071946
143	2.072020
144	2.072093
145	2.072165
146	2.072234
147	2.072302
148	2.072369
149	2.072434
150	2.072497
151	2.072560
152	2.072620
153	2.072680
154	2.072738
155	2.072795
156	2.072850
157	2.072904
158	2.072958
159	2.073010
160	2.073060
161	2.073110
162	2.073159
163	2.073207
164	2.073253
165	2.073299
166	2.073343
167	2.073387
168	2.073430
169	2.073472
170	2.073513
171	2.073553
172	2.073592
173	2.073631
174	2.073669
175	2.073706
176	2.073742
177	2.073777
178	2.073812
179	2.073846
180	2.073879
181	2.073912
182	2.073944
183	2.073975
184	2.074006
185	2.074036
186	2.074066
187	2.074095
188	2.074123
189	2.074151
190	2.074178
191	2.074205
192	2.074231
193	2.074257
194	2.074282
195	2.074307
196	2.074331
197	2.074355
198	2.074378
199	2.074401
200	2.074423
201	2.074445
202	2.074467
203	2.074488
204	2.074509
205	2.074530
206	2.074550
207	2.074569
208	2.074589
209	2.074607
210	2.074626
211	2.074644
212	2.074662
213	2.074680
214	2.074697
215	2.074714
216	2.074731
217	2.074747
218	2.074763
219	2.074779
220	2.074794
221	2.074810
222	2.074825
223	2.074839
224	2.074854
225	2.074868
226	2.074882
227	2.074895
228	2.074909
229	2.074922
230	2.074935
231	2.074948
232	2.074961
233	2.074973
234	2.074985
235	2.074997
236	2.075009
237	2.075020
238	2.075031
239	2.075043
240	2.075054
241	2.075064
242	2.075075
243	2.075085
244	2.075095
245	2.075105
246	2.075115
247	2.075125
248	2.075135
249	2.075144
250	2.075153
251	2.075162
252	2.075171
253	2.075180
254	2.075189
255	2.075197
256	2.075205
257	2.075214
258	2.075222
259	2.075230
260	2.075238
261	2.075245
262	2.075253
263	2.075260
264	2.075268
265	2.075275
266	2.075282
267	2.075289
268	2.075296
269	2.075302
270	2.075309
271	2.075316
272	2.075322
273	2.075328
274	2.075335
275	2.075341
276	2.075347
277	2.075353
278	2.075359
279	2.075364
280	2.075370
281	2.075376
282	2.075381
283	2.075387
284	2.075392
285	2.075397
286	2.075402
287	2.075408
288	2.075413
289	2.075417
290	2.075422
291	2.075427
292	2.075432
293	2.075436
294	2.075441
295	2.075446
296	2.075450
297	2.075454
298	2.075459
299	2.075463
300	2.075467
301	2.075471
302	2.075475
303	2.075479
304	2.075483
305	2.075487
306	2.075491
307	2.075495
308	2.075498
309	2.075502
310	2.075506
311	2.075509
312	2.075513
313	2.075516
314	2.075519
315	2.075523
316	2.075526
317	2.075529
318	2.075532
319	2.075536
320	2.075539
321	2.075542
322	2.075545
323	2.075548
324	2.075551
325	2.075554
326	2.075556
327	2.075559
328	2.075562
329	2.075565
330	2.075567
331	2.075570
332	2.075573
333	2.075575
334	2.075578
335	2.075580
336	2.075583
337	2.075585
338	2.075587
339	2.075590
340	2.075592
341	2.075594
342	2.075597
343	2.075599
344	2.075601
345	2.075603
346	2.075605
347	2.075607
348	2.075609
349	2.075612
350	2.075614
351	2.075616
352	2.075617
353	2.075619
354	2.075621
355	2.075623
356	2.075625
357	2.075627
358	2.075629
359	2.075630
360	2.075632
361	2.075634
362	2.075636
363	2.075637
364	2.075639
365	2.075641
366	2.075642
367	2.075644
368	2.075645
369	2.075647
370	2.075648
371	2.075650
372	2.075651
373	2.075653
374	2.075654
375	2.075656
376	2.075657
377	2.075658
378	2.075660
379	2.075661
380	2.075662
381	2.075664
382	2.075665
383	2.075666
384	2.075668
385	2.075669
386	2.075670
387	2.075671
388	2.075672
389	2.075674
390	2.075675
391	2.075676
392	2.075677
393	2.075678
394	2.075679
395	2.075680
396	2.075681
397	2.075682
398	2.075683
399	2.075684
400	2.075685
401	2.075686
402	2.075687
403	2.075688
404	2.075689
405	2.075690
406	2.075691
407	2.075692
408	2.075693
409	2.075694
410	2.075695
411	2.075696
412	2.075696
413	2.075697
414	2.075698
415	2.075699
416	2.075700
417	2.075701
418	2.075701
419	2.075702
420	2.075703
421	2.075704
422	2.075704
423	2.075705
424	2.075706
425	2.075707
426	2.075707
427	2.075708
428	2.075709
429	2.075709
430	2.075710
431	2.075711
432	2.075711
433	2.075712
434	2.075713
435	2.075713
436	2.075714
437	2.075714
438	2.075715
439	2.075716
440	2.075716
441	2.075717
442	2.075717
443	2.075718
444	2.075718
445	2.075719
446	2.075720
447	2.075720
448	2.075721
449	2.075721
450	2.075722
451	2.075722
452	2.075723
453	2.075723
454	2.075724
455	2.075724
456	2.075725
457	2.075725
458	2.075726
459	2.075726
460	2.075726
461	2.075727
462	2.075727
463	2.075728
464	2.075728
465	2.075729
466	2.075729
467	2.075729
468	2.075730
469	2.075730
470	2.075731
471	2.075731
472	2.075731
473	2.075732
474	2.075732
475	2.075733
476	2.075733
477	2.075733
478	2.075734
479	2.075734
480	2.075734
481	2.075735
482	2.075735
483	2.075735
484	2.075736
485	2.075736
486	2.075736
487	2.075737
488	2.075737
489	2.075737
490	2.075737
491	2.075738
492	2.075738
493	2.075738
494	2.075739
495	2.075739
496	2.075739
497	2.075739
498	2.075740
499	2.075740
500	2.075740
501	2.075741
502	2.075741
503	2.075741
504	2.075741
505	2.075742
506	2.075742
507	2.075742
508	2.075742
509	2.075743
510	2.075743
511	2.075743
512	2.075743
513	2.075743
514	2.075744
515	2.075744
516	2.075744
517	2.075744
518	2.075744
519	2.075745
520	2.075745
521	2.075745
522	2.075745
523	2.075745
524	2.075746
525	2.075746
526	2.075746
527	2.075746
528	2.075746
529	2.075747
530	2.075747
531	2.075747
532	2.075747
533	2.075747
534	2.075747
535	2.075748
536	2.075748
537	2.075748
538	2.075748
539	2.075748
540	2.075748
541	2.075749
542	2.075749
543	2.075749
544	2.075749
545	2.075749
546	2.075749
547	2.075749
548	2.075750
549	2.075750
550	2.075750
551	2.075750
552	2.075750
553	2.075750
554	2.075750
555	2.075751
556	2.075751
557	2.075751
558	2.075751
559	2.075751
560	2.075751
561	2.075751
562	2.075751
563	2.075752
564	2.075752
565	2.075752
566	2.075752
567	2.075752
568	2.075752
569	2.075752
570	2.075752
571	2.075752
572	2.075753
573	2.075753
574	2.075753
575	2.075753


==> results/db_aam.txt <==
0.5 0.11
1.0 0.22
1.5 0.24
2.0 0.36
2.5 0.54
3.0 0.61

==> results/db_exp.txt <==
0.5	0.12
1.0	0.21
1.5	0.28
2.0	0.37
2.5	0.45
3.0	0.52


==> results/db_np.txt <==
0.5	0.13
1.0	0.27
1.5	0.39
2.0	0.52
2.5	0.61
3.0	0.72


==> results/db_ray.txt <==
0.5	0.06
1.0	0.11
1.5	0.18
2.0	0.24
2.5	0.29
3.0	0.34


==> results/db_svr.txt <==
0.5 0.05
1.0 0.12
1.5 0.21
2.0 0.31
2.5 0.42
3.0 0.54

==> results/db_tob.txt <==
0.5 0.13
1.0 0.17
1.5 0.19
2.0 0.24
2.5 0.37
3.0 0.50

==> results/db_wbl.txt <==
0.5	0.12
1.0	0.22
1.5	0.33
2.0	0.45
2.5	0.55
3.0	0.64


==> results/delta_ci_np.txt <==
0.5	0.44
1.0	0.48
1.5	0.54
2.0	0.57
2.5	0.64
3.0	0.64


==> results/delta_ci_wbl.txt <==
0.5	0.37
1.0	0.36
1.5	0.47
2.0	0.46
2.5	0.48
3.0	0.46


==> results/delta_mae_np.txt <==
0.5	13.09
1.0	12.65
1.5	11.27
2.0	11.08
2.5	11.14
3.0	11.33


==> results/delta_mae_wbl.txt <==
0.5	16.77
1.0	15.86
1.5	15.08
2.0	14.35
2.5	15.37
3.0	14.40


==> results/dl_aam.txt <==
0.5 0.11
1.0 0.22
1.5 0.31
2.0 0.33
2.5 0.39
3.0 0.45

==> results/dl_exp.txt <==
0.5	0.08
1.0	0.19
1.5	0.27
2.0	0.33
2.5	0.37
3.0	0.52


==> results/dl_np.txt <==
0.5	0.17
1.0	0.29
1.5	0.38
2.0	0.50
2.5	0.65
3.0	0.79


==> results/dl_ray.txt <==
0.5	0.08
1.0	0.15
1.5	0.27
2.0	0.33
2.5	0.38
3.0	0.42


==> results/dl_snap_ci_np.txt <==
3	0.45
6	0.52
9	0.53
12	0.53
15	0.63
18	0.68


==> results/dl_snap_ci_wbl.txt <==
3	0.41
6	0.48
9	0.51
12	0.50
15	0.50
18	0.52


==> results/dl_snap_mae_np.txt <==
3	8.11
6	6.98
9	7.08
12	7.26
15	6.94
18	6.90


==> results/dl_snap_mae_wbl.txt <==
3	11.76
6	10.40
9	10.02
12	9.84
15	10.61
18	10.24


==> results/dl_tob.txt <==
0.5 0.02
1.0 0.03
1.5 0.07
2.0 0.10
2.5 0.13
3.0 0.20

==> results/dl_wbl.txt <==
0.5	0.12
1.0	0.25
1.5	0.35
2.0	0.46
2.5	0.56
3.0	0.67


==> results/logl_gom_0.txt <==
100	-0.994731
200	-0.937666
300	-0.916692
400	-0.899114
500	-0.909412
600	-0.893282
700	-0.896776
800	-0.901595
900	-0.896036
1000	-0.891538


==> results/logl_gom_10.txt <==
100	-1.417456
200	-1.189523
300	-1.177251
400	-1.146807
500	-1.151272
600	-1.119102
700	-1.114053
800	-1.115553
900	-1.112928
1000	-1.106460


==> results/logl_gom_5.txt <==
100	-1.255657
200	-1.057976
300	-1.019586
400	-1.013237
500	-1.044871
600	-1.017673
700	-0.991815
800	-1.003123
900	-0.994182
1000	-0.994125


==> results/logl_ray_0.txt <==
100	-2.567219
200	-1.798655
300	-1.177296
400	-1.094440
500	-1.125080
600	-1.060011
700	-1.064988
800	-1.053762
900	-1.051806
1000	-1.043149


==> results/logl_ray_10.txt <==
100	-6.192514
200	-4.683219
300	-2.148571
400	-2.068560
500	-2.012911
600	-2.011399
700	-1.914180
800	-1.903181
900	-1.899208
1000	-1.896477


==> results/logl_ray_5.txt <==
100	-3.267733
200	-2.657327
300	-1.403382
400	-1.3144503
500	-1.2978520
600	-1.254977
700	-1.218721
800	-1.230411
900	-1.202033
1000	-1.197917


==> results/mae_exp.txt <==
100	0.1474
200	0.091447
300	0.066784
400	0.054149
500	0.047707
600	0.047291
700	0.039262
800	0.039141
900	0.036406
1000	0.033011
1100	0.032042
1200	0.031201
1300	0.02851
1400	0.028552
1500	0.026748
1600	0.026654
1700	0.023331
1800	0.023901
1900	0.024507
2000	0.023932


==> results/mae_gom.txt <==
100	0.13827
200	0.083512
300	0.065886
400	0.052901
500	0.047705
600	0.043466
700	0.038584
800	0.039486
900	0.036443
1000	0.033944
1100	0.031543
1200	0.028373
1300	0.029243
1400	0.025932
1500	0.026768
1600	0.024913
1700	0.023075
1800	0.023625
1900	0.022787
2000	0.024495


==> results/mae_gom_100.txt <==
0	0.285552773534774
20	0.210906934437738
40	0.158360237444243
60	0.130074923631751
80	0.116403537011489
100	0.110548466899235
120	0.108982085610644
140	0.109199533955545
160	0.109664153524095
180	0.110248979578382
200	0.110389412018607



==> results/mae_gom_200.txt <==
0	0.211602083431199
20	0.164615933844059
40	0.125882795493106
60	0.100778345977755
80	0.0864621467712891
100	0.0790675795060927
120	0.0760950068522304
140	0.0745757448134072
160	0.0743426484940439
180	0.0743294733171197
200	0.0742624995080091



==> results/mae_gom_25.txt <==
100	0.161216910487792
200	0.0915609278328284
300	0.0738058537812030
400	0.0608626917993599
500	0.0526807032093224
600	0.0502716787369901
700	0.0444464515585368
800	0.0433285474411552
900	0.0398441774416111
1000	0.0370174576443863
1100	0.0350519811849032
1200	0.0313088526143996
1300	0.0308681819220186
1400	0.0305974224874136
1500	0.0303875833915788
1600	0.0278680738195061
1700	0.0275097934010572
1800	0.0254078924321178
1900	0.0264079134280602
2000	0.0255794036837579


==> results/mae_gom_300.txt <==
0	0.163318401538331
20	0.128630127706315
40	0.101391769720312
60	0.0810281577382183
80	0.0676223245528958
100	0.0603038132826922
120	0.0567443848527019
140	0.0556344855392938
160	0.0555562880085956
180	0.0557878616750976
200	0.0559024530862735


==> results/mae_gom_400.txt <==
0	0.134217686943479
20	0.109564131229462
40	0.0880673484589944
60	0.0718369013045865
80	0.0614431546161521
100	0.0555039446770705
120	0.0526637509516054
140	0.0516072794844627
160	0.0513063750079626
180	0.0514440328401760
200	0.0515267042232905



==> results/mae_gom_50.txt <==
100	0.206696377870676
200	0.116293576687755
300	0.0921627150719230
400	0.0767762103525693
500	0.0650238722418014
600	0.0617727384738472
700	0.0516052340512779
800	0.0509091665708077
900	0.0478298454593465
1000	0.0471325116880195
1100	0.0414094464776485
1200	0.0399577410320328
1300	0.0365868000891368
1400	0.0383706688207068
1500	0.0355773902639742
1600	0.0375283483166917
1700	0.0318557699708402
1800	0.0311071653378955
1900	0.0308747600526535
2000	0.0319725285902420


==> results/mae_pow.txt <==
100	0.1286
200	0.092083
300	0.07834
400	0.076466
500	0.067781
600	0.062445
700	0.062192
800	0.058381
900	0.06002
1000	0.062909
1100	0.063747
1200	0.057112
1300	0.060463
1400	0.058527
1500	0.058122
1600	0.057933
1700	0.056521
1800	0.057629
1900	0.054792
2000	0.05895


==> results/mae_ray.txt <==
100	0.18642
200	0.11703
300	0.089146
400	0.076604
500	0.07113
600	0.058144
700	0.052868
800	0.059217
900	0.045523
1000	0.046948
1100	0.048003
1200	0.042844
1300	0.039431
1400	0.038768
1500	0.036613
1600	0.035062
1700	0.036912
1800	0.03138
1900	0.031511
2000	0.028608


==> results/mae_ray_100.txt <==
0	0.237550338026433
20	0.172287740537515
40	0.159198482790336
60	0.163242158283316
80	0.168386001192556
100	0.171555568036841
120	0.172964947158004
140	0.173509932381526
160	0.173731608115292
180	0.173787987351899
200	0.173795688436252


==> results/mae_ray_200.txt <==
0	0.174773444340022
20	0.120727791421912
40	0.0991316678490099
60	0.0956265585321570
80	0.0969517621729193
100	0.0985821505022366
120	0.0995726798493799
140	0.100142045527122
160	0.100388210264418
180	0.100503301303878
200	0.100522862541940



==> results/mae_ray_25.txt <==
100	0.257983657586552
200	0.142409683053482
300	0.114879186768384
400	0.0886601973461172
500	0.0743013161711317
600	0.0668951177093604
700	0.0660067685323620
800	0.0581861440406011
900	0.0537065797831047
1000	0.0500344946304565
1100	0.0499035581007745
1200	0.0463719043427595
1300	0.0451413625823441
1400	0.0402093683049244
1500	0.0359617530064931
1600	0.0392437332207152
1700	0.0368584534877173
1800	0.0364013209722053
1900	0.0339514706102575
2000	0.0352953427239298


==> results/mae_ray_300.txt <==
0	0.135141908663348
20	0.101901297887890
40	0.0868062807086715
60	0.0835270707279407
80	0.0845617807290709
100	0.0859731291079639
120	0.0870195085271257
140	0.0875373652495622
160	0.0877879481657319
180	0.0878650839106662
200	0.0878752017879411



==> results/mae_ray_400.txt <==
0	0.120310259317100
20	0.0924709945194576
40	0.0766552090429021
60	0.0714532217269269
80	0.0700130527811406
100	0.0705977581754490
120	0.0713557261381409
140	0.0719364822012206
160	0.0722360276625774
180	0.0723540733025707
200	0.0723731106866724



==> results/mae_ray_50.txt <==
100	0.289974226941436
200	0.171998500267209
300	0.123436474161650
400	0.100852891187268
500	0.0956032080047463
600	0.0813102942968538
700	0.0695728680602769
800	0.0632459151072407
900	0.0671349716412854
1000	0.0614448056595519
1100	0.0569469221209920
1200	0.0565827089994424
1300	0.0517331717938847
1400	0.0559817895310385
1500	0.0518173834990272
1600	0.0484626319215859
1700	0.0452617328252901
1800	0.0428199032133705
1900	0.0406056556097805
2000	0.0448613822203398


==> results/mv_aam.txt <==
0.5 0.24
1.0 0.45
1.5 0.61
2.0 0.61
2.5 0.66
3.0 0.71

==> results/mv_delta_ci_np.txt <==
0.5	0.62
1.0	0.66
1.5	0.68
2.0	0.68
2.5	0.71
3.0	0.71


==> results/mv_delta_ci_wbl.txt <==
0.5	0.33
1.0	0.42
1.5	0.40
2.0	0.42
2.5	0.49
3.0	0.49


==> results/mv_delta_mae_np.txt <==
0.5	13.09
1.0	11.95
1.5	11.70
2.0	11.31
2.5	11.38
3.0	11.43


==> results/mv_delta_mae_wbl.txt <==
0.5	15.30
1.0	15.16
1.5	15.05
2.0	14.75
2.5	14.05
3.0	14.97


==> results/mv_exp.txt <==
0.5	0.06
1.0	0.15
1.5	0.18
2.0	0.23
2.5	0.31
3.0	0.38


==> results/mv_np.txt <==
0.5	0.28
1.0	0.48
1.5	0.60
2.0	0.75
2.5	0.90
3.0	0.99


==> results/mv_ray.txt <==
0.5	0.04
1.0	0.06
1.5	0.09
2.0	0.13
2.5	0.16
3.0	0.21


==> results/mv_snap_ci_np.txt <==
3	0.60
6	0.66
9	0.66
12	0.70
15	0.69
18	0.71


==> results/mv_snap_ci_wbl.txt <==
3	0.34
6	0.41
9	0.44
12	0.46
15	0.46
18	0.50


==> results/mv_snap_mae_np.txt <==
3	8.91
6	8.29
9	8.13
12	7.63
15	8.04
18	7.54


==> results/mv_snap_mae_wbl.txt <==
3	14.24
6	10.39
9	10.00
12	9.88
15	10.07
18	9.38


==> results/mv_tob.txt <==
0.5 0.07
1.0 0.33
1.5 0.59
2.0 0.67
2.5 0.82
3.0 0.94

==> results/mv_wbl.txt <==
0.5	0.16
1.0	0.38
1.5	0.56
2.0	0.70
2.5	0.81
3.0	0.91


==> results/time_gom_25.txt <==
10000	0.9084811210632324
100000	24.833783388137817
1000000	295.5727744102478
10000000	3002.9626846313477
100000000	30076.861786842343


==> results/time_gom_5.txt <==
10000	1.0593948364257812
100000	29.625038385391235
1000000	317.1924533843994
10000000	3192.866603374481
100000000	31949.6081032753


==> results/time_gom_50.txt <==
10000	1.0474019050598145
100000	25.349489212036133
1000000	285.4485697746277
10000000	2886.439375400543
100000000	28896.3474316597


==> results/time_ray_25.txt <==
10000	4.032691240310669
100000	92.14824175834657
1000000	1025.4310216903687
10000000	10358.25882101059
100000000	103686.5368142128


==> results/time_ray_5.txt <==
10000	7.355789661407471
100000	127.25768995285036
1000000	1226.713868379593
10000000	12221.275652647018
100000000	122166.89349532127


==> results/time_ray_50.txt <==
10000	3.777836322784424
100000	86.02178907394409
1000000	948.9611322879791
10000000	9578.35456442833
100000000	95872.28888583183

